FORTRESS: FORTRAN programs for solving coupled Gross-Pitaevskii equations for spin-orbit coupled spin-1 Bose-Einstein condensate

Here, we present simple and efficient numerical scheme to study static and dynamic properties of spin-1 Bose-Einstein condensates (BECs) with spin-orbit (SO) coupling by solving three coupled Gross-Pitaevskii equations (CGPEs) in three-, quasi-two and quasi-one dimensional systems. We provide a set of three codes developed in FORTRAN 90/95 programming language with user defined '{\em option}' of imaginary and real-time propagation. We present the numerical results for energy, chemical potentials, and component densities for the ground state and compare with the available results from the literature. The results are presented for both the ferromagnetic and antiferromagnetic spin-1 BECs with and without SO coupling. To improve the computational speed, all the codes have the option of OpenMP parallelization. We have also presented the results for speedup and efficiency of OpenMP parallelization for the three codes with both imaginary and real-time propagation.

==> FORTRESS/INPUT/1D/initial_sol.dat <==
  -16.00000    0.00000000   -0.06211007    0.00000000    0.21253291    0.00000000   -0.06211007
  -15.98438    0.00000000   -0.06094747    0.00000000    0.18957089    0.00000000   -0.06094747
  -15.96875    0.00000000   -0.06167883    0.00000000    0.18386229    0.00000000   -0.06167883
  -15.95312    0.00000000   -0.05061067    0.00000000    0.19625687    0.00000000   -0.05061067
  -15.93750    0.00000000   -0.03183795    0.00000000    0.22476329    0.00000000   -0.03183795
  -15.92188    0.00000000   -0.01549593    0.00000000    0.22984519    0.00000000   -0.01549593
  -15.90625    0.00000000   -0.00911690    0.00000000    0.23620801    0.00000000   -0.00911690
  -15.89062    0.00000000   -0.00849941    0.00000000    0.23841697    0.00000000   -0.00849941
  -15.87500    0.00000000   -0.00725934    0.00000000    0.26094019    0.00000000   -0.00725934
  -15.85938    0.00000000   -0.01274453    0.00000000    0.25563023    0.00000000   -0.01274453
  -15.84375    0.00000000   -0.02599886    0.00000000    0.20519133    0.00000000   -0.02599886
  -15.82812    0.00000000   -0.03368206    0.00000000    0.17224958    0.00000000   -0.03368206
  -15.81250    0.00000000   -0.03835340    0.00000000    0.14384584    0.00000000   -0.03835340
  -15.79688    0.00000000   -0.04076620    0.00000000    0.12111843    0.00000000   -0.04076620
  -15.78125    0.00000000   -0.05837935    0.00000000    0.08596771    0.00000000   -0.05837935
  -15.76562    0.00000000   -0.06696827    0.00000000    0.06748971    0.00000000   -0.06696827
  -15.75000    0.00000000   -0.08227494    0.00000000    0.03693242    0.00000000   -0.08227494
  -15.73438    0.00000000   -0.11068452    0.00000000    0.01428860    0.00000000   -0.11068452
  -15.71875    0.00000000   -0.14605348    0.00000000   -0.00564528    0.00000000   -0.14605348
  -15.70312    0.00000000   -0.17639834    0.00000000   -0.02486666    0.00000000   -0.17639834
  -15.68750    0.00000000   -0.20165443    0.00000000   -0.03876871    0.00000000   -0.20165443
  -15.67188    0.00000000   -0.19627271    0.00000000   -0.03102501    0.00000000   -0.19627271
  -15.65625    0.00000000   -0.18008070    0.00000000   -0.02842102    0.00000000   -0.18008070
  -15.64062    0.00000000   -0.17253607    0.00000000   -0.06735164    0.00000000   -0.17253607
  -15.62500    0.00000000   -0.15986473    0.00000000   -0.06690031    0.00000000   -0.15986473
  -15.60938    0.00000000   -0.14968433    0.00000000   -0.04764113    0.00000000   -0.14968433
  -15.59375    0.00000000   -0.14848958    0.00000000   -0.00949340    0.00000000   -0.14848958
  -15.57812    0.00000000   -0.13865007    0.00000000    0.02615809    0.00000000   -0.13865007
  -15.56250    0.00000000   -0.14780422    0.00000000    0.00000000    0.00000000   -0.14780422
  -15.54688    0.00000000   -0.14306669    0.00000000    0.00483460    0.00000000   -0.14306669
  -15.53125    0.00000000   -0.14328369    0.00000000    0.02015767    0.00000000   -0.14328369
  -15.51562    0.00000000   -0.15038571    0.00000000    0.03195458    0.00000000   -0.15038571
  -15.50000    0.00000000   -0.13194243    0.00000000   -0.00542909    0.00000000   -0.13194243
  -15.48438    0.00000000   -0.11757821    0.00000000    0.01080523    0.00000000   -0.11757821
  -15.46875    0.00000000   -0.12237319    0.00000000    0.00561588    0.00000000   -0.12237319
  -15.45312    0.00000000   -0.10944003    0.00000000    0.00000000    0.00000000   -0.10944003
  -15.43750    0.00000000   -0.08694816    0.00000000    0.07050877    0.00000000   -0.08694816
  -15.42188    0.00000000   -0.06707857    0.00000000    0.14560707    0.00000000   -0.06707857
  -15.40625    0.00000000   -0.04063075    0.00000000    0.23260688    0.00000000   -0.04063075
  -15.39062    0.00000000   -0.03372031    0.00000000    0.32675199    0.00000000   -0.03372031
  -15.37500    0.00000000   -0.03310290    0.00000000    0.33092198    0.00000000   -0.03310290
  -15.35938    0.00000000   -0.04121102    0.00000000    0.27634611    0.00000000   -0.04121102
  -15.34375    0.00000000   -0.07518107    0.00000000    0.15569183    0.00000000   -0.07518107
  -15.32812    0.00000000   -0.08763138    0.00000000    0.11341319    0.00000000   -0.08763138
  -15.31250    0.00000000   -0.10222038    0.00000000    0.09082299    0.00000000   -0.10222038
  -15.29688    0.00000000   -0.13134479    0.00000000    0.04767355    0.00000000   -0.13134479
  -15.28125    0.00000000   -0.15135516    0.00000000    0.02049929    0.00000000   -0.15135516
  -15.26562    0.00000000   -0.14628128    0.00000000    0.02128229    0.00000000   -0.14628128
  -15.25000    0.00000000   -0.13675507    0.00000000    0.00000000    0.00000000   -0.13675507
  -15.23438    0.00000000   -0.14125418    0.00000000    0.01967845    0.00000000   -0.14125418
  -15.21875    0.00000000   -0.16613708    0.00000000    0.04906431    0.00000000   -0.16613708
  -15.20312    0.00000000   -0.20824638    0.00000000    0.01846311    0.00000000   -0.20824638
  -15.18750    0.00000000   -0.25209281    0.00000000   -0.04436127    0.00000000   -0.25209281
  -15.17188    0.00000000   -0.27969184    0.00000000   -0.02214200    0.00000000   -0.27969184
  -15.15625    0.00000000   -0.27162703    0.00000000    0.00000000    0.00000000   -0.27162703
  -15.14062    0.00000000   -0.27440516    0.00000000   -0.00711525    0.00000000   -0.27440516
  -15.12500    0.00000000   -0.27449487    0.00000000    0.00000000    0.00000000   -0.27449487
  -15.10938    0.00000000   -0.27944678    0.00000000   -0.00654484    0.00000000   -0.27944678
  -15.09375    0.00000000   -0.29112954    0.00000000    0.00000000    0.00000000   -0.29112954
  -15.07812    0.00000000   -0.30177845    0.00000000    0.00710750    0.00000000   -0.30177845
  -15.06250    0.00000000   -0.32326847    0.00000000   -0.02175358    0.00000000   -0.32326847
  -15.04688    0.00000000   -0.34312863    0.00000000   -0.01445440    0.00000000   -0.34312863
  -15.03125    0.00000000   -0.33388250    0.00000000    0.01545940    0.00000000   -0.33388250
  -15.01562    0.00000000   -0.31426078    0.00000000    0.00000000    0.00000000   -0.31426078
  -15.00000    0.00000000   -0.28456290    0.00000000    0.00000000    0.00000000   -0.28456290
  -14.98438    0.00000000   -0.26803577    0.00000000   -0.00898415    0.00000000   -0.26803577
  -14.96875    0.00000000   -0.24816043    0.00000000    0.00000000    0.00000000   -0.24816043
  -14.95312    0.00000000   -0.23453068    0.00000000    0.02186551    0.00000000   -0.23453068
  -14.93750    0.00000000   -0.23814181    0.00000000    0.00000000    0.00000000   -0.23814181
  -14.92188    0.00000000   -0.22746288    0.00000000   -0.02023015    0.00000000   -0.22746288
  -14.90625    0.00000000   -0.22646622    0.00000000   -0.06082517    0.00000000   -0.22646622
  -14.89062    0.00000000   -0.23453942    0.00000000   -0.12613185    0.00000000   -0.23453942
  -14.87500    0.00000000   -0.22401804    0.00000000   -0.23193067    0.00000000   -0.22401804
  -14.85938    0.00000000   -0.20679254    0.00000000   -0.32954353    0.00000000   -0.20679254
  -14.84375    0.00000000   -0.23107669    0.00000000   -0.46337549    0.00000000   -0.23107669
  -14.82812    0.00000000   -0.24366241    0.00000000   -0.54707993    0.00000000   -0.24366241
  -14.81250    0.00000000   -0.24158614    0.00000000   -0.62116801    0.00000000   -0.24158614
  -14.79688    0.00000000   -0.24035916    0.00000000   -0.69644888    0.00000000   -0.24035916
  -14.78125    0.00000000   -0.27031546    0.00000000   -0.70997764    0.00000000   -0.27031546
  -14.76562    0.00000000   -0.28910093    0.00000000   -0.74790018    0.00000000   -0.28910093
  -14.75000    0.00000000   -0.29153620    0.00000000   -0.80793469    0.00000000   -0.29153620
  -14.73438    0.00000000   -0.29811069    0.00000000   -0.89272304    0.00000000   -0.29811069
  -14.71875    0.00000000   -0.31732334    0.00000000   -0.97116491    0.00000000   -0.31732334
  -14.70312    0.00000000   -0.35041864    0.00000000   -1.04238706    0.00000000   -0.35041864
  -14.68750    0.00000000   -0.37243768    0.00000000   -1.10628078    0.00000000   -0.37243768
  -14.67188    0.00000000   -0.36839184    0.00000000   -1.11877988    0.00000000   -0.36839184
  -14.65625    0.00000000   -0.35236246    0.00000000   -1.14142607    0.00000000   -0.35236246
  -14.64062    0.00000000   -0.35393266    0.00000000   -1.19352175    0.00000000   -0.35393266
  -14.62500    0.00000000   -0.33333356    0.00000000   -1.23322855    0.00000000   -0.33333356
  -14.60938    0.00000000   -0.31176006    0.00000000   -1.26653938    0.00000000   -0.31176006
  -14.59375    0.00000000   -0.29216785    0.00000000   -1.26868302    0.00000000   -0.29216785
  -14.57812    0.00000000   -0.27840263    0.00000000   -1.30425763    0.00000000   -0.27840263
  -14.56250    0.00000000   -0.29166273    0.00000000   -1.31187902    0.00000000   -0.29166273
  -14.54688    0.00000000   -0.28471002    0.00000000   -1.29270172    0.00000000   -0.28471002
  -14.53125    0.00000000   -0.27915920    0.00000000   -1.30345075    0.00000000   -0.27915920
  -14.51562    0.00000000   -0.26662501    0.00000000   -1.33137348    0.00000000   -0.26662501
  -14.50000    0.00000000   -0.24398198    0.00000000   -1.33997813    0.00000000   -0.24398198
  -14.48438    0.00000000   -0.22562621    0.00000000   -1.33704140    0.00000000   -0.22562621
  -14.46875    0.00000000   -0.21978100    0.00000000   -1.33798947    0.00000000   -0.21978100
  -14.45312    0.00000000   -0.20760018    0.00000000   -1.35143588    0.00000000   -0.20760018
  -14.43750    0.00000000   -0.20399901    0.00000000   -1.34115803    0.00000000   -0.20399901
  -14.42188    0.00000000   -0.20086252    0.00000000   -1.29870780    0.00000000   -0.20086252
  -14.40625    0.00000000   -0.18808315    0.00000000   -1.27152306    0.00000000   -0.18808315
  -14.39062    0.00000000   -0.19062072    0.00000000   -1.26180888    0.00000000   -0.19062072
  -14.37500    0.00000000   -0.18933492    0.00000000   -1.27603439    0.00000000   -0.18933492
  -14.35938    0.00000000   -0.17505152    0.00000000   -1.29060230    0.00000000   -0.17505152
  -14.34375    0.00000000   -0.21232351    0.00000000   -1.29420332    0.00000000   -0.21232351
  -14.32812    0.00000000   -0.21344631    0.00000000   -1.31492997    0.00000000   -0.21344631
  -14.31250    0.00000000   -0.23691888    0.00000000   -1.30158384    0.00000000   -0.23691888
  -14.29688    0.00000000   -0.26919285    0.00000000   -1.28739598    0.00000000   -0.26919285
  -14.28125    0.00000000   -0.27689731    0.00000000   -1.27108745    0.00000000   -0.27689731
  -14.26562    0.00000000   -0.28233090    0.00000000   -1.26779422    0.00000000   -0.28233090
  -14.25000    0.00000000   -0.25997025    0.00000000   -1.29615289    0.00000000   -0.25997025
  -14.23438    0.00000000   -0.24337046    0.00000000   -1.32342173    0.00000000   -0.24337046
  -14.21875    0.00000000   -0.25863880    0.00000000   -1.32788185    0.00000000   -0.25863880
  -14.20312    0.00000000   -0.31127257    0.00000000   -1.32134875    0.00000000   -0.31127257
  -14.18750    0.00000000   -0.35658532    0.00000000   -1.34480559    0.00000000   -0.35658532
  -14.17188    0.00000000   -0.39765136    0.00000000   -1.30941313    0.00000000   -0.39765136
  -14.15625    0.00000000   -0.40825307    0.00000000   -1.29749088    0.00000000   -0.40825307
  -14.14062    0.00000000   -0.41685638    0.00000000   -1.31553117    0.00000000   -0.41685638
  -14.12500    0.00000000   -0.41324877    0.00000000   -1.32526687    0.00000000   -0.41324877
  -14.10938    0.00000000   -0.41405843    0.00000000   -1.30821900    0.00000000   -0.41405843
  -14.09375    0.00000000   -0.41313148    0.00000000   -1.32302360    0.00000000   -0.41313148
  -14.07812    0.00000000   -0.40735962    0.00000000   -1.36448455    0.00000000   -0.40735962
  -14.06250    0.00000000   -0.41910493    0.00000000   -1.39390189    0.00000000   -0.41910493
  -14.04688    0.00000000   -0.42612597    0.00000000   -1.40683356    0.00000000   -0.42612597
  -14.03125    0.00000000   -0.39721206    0.00000000   -1.42539697    0.00000000   -0.39721206
  -14.01562    0.00000000   -0.37543851    0.00000000   -1.43928859    0.00000000   -0.37543851
  -14.00000    0.00000000   -0.35092577    0.00000000   -1.45926944    0.00000000   -0.35092577
  -13.98438    0.00000000   -0.34282832    0.00000000   -1.46688414    0.00000000   -0.34282832
  -13.96875    0.00000000   -0.32380042    0.00000000   -1.48235130    0.00000000   -0.32380042
  -13.95312    0.00000000   -0.30675047    0.00000000   -1.49523203    0.00000000   -0.30675047
  -13.93750    0.00000000   -0.31289536    0.00000000   -1.49217457    0.00000000   -0.31289536
  -13.92188    0.00000000   -0.32138270    0.00000000   -1.49018027    0.00000000   -0.32138270
  -13.90625    0.00000000   -0.32893115    0.00000000   -1.48576637    0.00000000   -0.32893115
  -13.89062    0.00000000   -0.32753342    0.00000000   -1.48836299    0.00000000   -0.32753342
  -13.87500    0.00000000   -0.31901000    0.00000000   -1.49057035    0.00000000   -0.31901000
  -13.85938    0.00000000   -0.29902831    0.00000000   -1.49029630    0.00000000   -0.29902831
  -13.84375    0.00000000   -0.31829712    0.00000000   -1.49425993    0.00000000   -0.31829712
  -13.82812    0.00000000   -0.32720117    0.00000000   -1.49610588    0.00000000   -0.32720117
  -13.81250    0.00000000   -0.31307678    0.00000000   -1.49477458    0.00000000   -0.31307678
  -13.79688    0.00000000   -0.31614539    0.00000000   -1.49039813    0.00000000   -0.31614539
  -13.78125    0.00000000   -0.34147415    0.00000000   -1.47991803    0.00000000   -0.34147415
  -13.76562    0.00000000   -0.35306256    0.00000000   -1.47276004    0.00000000   -0.35306256
  -13.75000    0.00000000   -0.33932449    0.00000000   -1.47772452    0.00000000   -0.33932449
  -13.73438    0.00000000   -0.32700539    0.00000000   -1.49407397    0.00000000   -0.32700539
  -13.71875    0.00000000   -0.32921854    0.00000000   -1.51382371    0.00000000   -0.32921854
  -13.70312    0.00000000   -0.35163520    0.00000000   -1.53208409    0.00000000   -0.35163520
  -13.68750    0.00000000   -0.38390804    0.00000000   -1.54454633    0.00000000   -0.38390804
  -13.67188    0.00000000   -0.39431906    0.00000000   -1.54462044    0.00000000   -0.39431906
  -13.65625    0.00000000   -0.38380369    0.00000000   -1.54874669    0.00000000   -0.38380369
  -13.64062    0.00000000   -0.39308270    0.00000000   -1.55538986    0.00000000   -0.39308270
  -13.62500    0.00000000   -0.37138132    0.00000000   -1.56348652    0.00000000   -0.37138132
  -13.60938    0.00000000   -0.34362362    0.00000000   -1.57096601    0.00000000   -0.34362362
  -13.59375    0.00000000   -0.32278063    0.00000000   -1.56808697    0.00000000   -0.32278063
  -13.57812    0.00000000   -0.29393324    0.00000000   -1.56721880    0.00000000   -0.29393324
  -13.56250    0.00000000   -0.30755625    0.00000000   -1.57294571    0.00000000   -0.30755625
  -13.54688    0.00000000   -0.30854068    0.00000000   -1.56856620    0.00000000   -0.30854068
  -13.53125    0.00000000   -0.28585637    0.00000000   -1.57441652    0.00000000   -0.28585637
  -13.51562    0.00000000   -0.26748221    0.00000000   -1.58741353    0.00000000   -0.26748221
  -13.50000    0.00000000   -0.24979749    0.00000000   -1.58666634    0.00000000   -0.24979749
  -13.48438    0.00000000   -0.23140939    0.00000000   -1.58302572    0.00000000   -0.23140939
  -13.46875    0.00000000   -0.22886730    0.00000000   -1.57746716    0.00000000   -0.22886730
  -13.45312    0.00000000   -0.22967359    0.00000000   -1.57961321    0.00000000   -0.22967359
  -13.43750    0.00000000   -0.26073377    0.00000000   -1.56613061    0.00000000   -0.26073377
  -13.42188    0.00000000   -0.28547682    0.00000000   -1.54968408    0.00000000   -0.28547682
  -13.40625    0.00000000   -0.29273373    0.00000000   -1.53868065    0.00000000   -0.29273373
  -13.39062    0.00000000   -0.30457417    0.00000000   -1.53952650    0.00000000   -0.30457417
  -13.37500    0.00000000   -0.28795505    0.00000000   -1.54502434    0.00000000   -0.28795505
  -13.35938    0.00000000   -0.26628190    0.00000000   -1.54687103    0.00000000   -0.26628190
  -13.34375    0.00000000   -0.28389389    0.00000000   -1.55408839    0.00000000   -0.28389389
  -13.32812    0.00000000   -0.28157976    0.00000000   -1.55685392    0.00000000   -0.28157976
  -13.31250    0.00000000   -0.30396568    0.00000000   -1.55575866    0.00000000   -0.30396568
  -13.29688    0.00000000   -0.32822363    0.00000000   -1.55671641    0.00000000   -0.32822363
  -13.28125    0.00000000   -0.33277831    0.00000000   -1.55677014    0.00000000   -0.33277831
  -13.26562    0.00000000   -0.34171125    0.00000000   -1.55961064    0.00000000   -0.34171125
  -13.25000    0.00000000   -0.31263434    0.00000000   -1.56549396    0.00000000   -0.31263434
  -13.23438    0.00000000   -0.28721676    0.00000000   -1.57025046    0.00000000   -0.28721676
  -13.21875    0.00000000   -0.29925023    0.00000000   -1.57903309    0.00000000   -0.29925023
  -13.20312    0.00000000   -0.35231890    0.00000000   -1.58818950    0.00000000   -0.35231890
  -13.18750    0.00000000   -0.41397069    0.00000000   -1.60405712    0.00000000   -0.41397069
  -13.17188    0.00000000   -0.46634914    0.00000000   -1.59111350    0.00000000   -0.46634914
  -13.15625    0.00000000   -0.47931720    0.00000000   -1.59125706    0.00000000   -0.47931720
  -13.14062    0.00000000   -0.48814729    0.00000000   -1.59355706    0.00000000   -0.48814729
  -13.12500    0.00000000   -0.49491622    0.00000000   -1.59031342    0.00000000   -0.49491622
  -13.10938    0.00000000   -0.51347767    0.00000000   -1.58062677    0.00000000   -0.51347767
  -13.09375    0.00000000   -0.52173470    0.00000000   -1.58335364    0.00000000   -0.52173470
  -13.07812    0.00000000   -0.52338670    0.00000000   -1.59446937    0.00000000   -0.52338670
  -13.06250    0.00000000   -0.54964086    0.00000000   -1.60083676    0.00000000   -0.54964086
  -13.04688    0.00000000   -0.59636415    0.00000000   -1.60744381    0.00000000   -0.59636415
  -13.03125    0.00000000   -0.61310841    0.00000000   -1.61403249    0.00000000   -0.61310841
  -13.01562    0.00000000   -0.65359606    0.00000000   -1.63533219    0.00000000   -0.65359606
  -13.00000    0.00000000   -0.71117149    0.00000000   -1.64750797    0.00000000   -0.71117149
  -12.98438    0.00000000   -0.79442332    0.00000000   -1.66042569    0.00000000   -0.79442332
  -12.96875    0.00000000   -0.92015193    0.00000000   -1.71018118    0.00000000   -0.92015193
  -12.95312    0.00000000   -1.01594127    0.00000000   -1.77794425    0.00000000   -1.01594127
  -12.93750    0.00000000   -1.11553336    0.00000000   -1.82561974    0.00000000   -1.11553336
  -12.92188    0.00000000   -1.18322450    0.00000000   -1.88442282    0.00000000   -1.18322450
  -12.90625    0.00000000   -1.25371403    0.00000000   -2.01316793    0.00000000   -1.25371403
  -12.89062    0.00000000   -1.26895853    0.00000000   -2.24181068    0.00000000   -1.26895853
  -12.87500    0.00000000   -1.27635166    0.00000000   -2.45065460    0.00000000   -1.27635166
  -12.85938    0.00000000   -1.28024633    0.00000000   -2.74215831    0.00000000   -1.28024633
  -12.84375    0.00000000   -1.27768513    0.00000000   -2.99297608    0.00000000   -1.27768513
  -12.82812    0.00000000   -1.24612805    0.00000000    3.09163316    0.00000000   -1.24612805
  -12.81250    0.00000000   -1.17677661    0.00000000    3.09674163    0.00000000   -1.17677661
  -12.79688    0.00000000   -1.12260658    0.00000000   -3.09466331    0.00000000   -1.12260658
  -12.78125    0.00000000   -1.07273344    0.00000000   -3.14159265    0.00000000   -1.07273344
  -12.76562    0.00000000   -1.03869233    0.00000000   -3.14159265    0.00000000   -1.03869233
  -12.75000    0.00000000   -0.98398438    0.00000000   -3.04731250    0.00000000   -0.98398438
  -12.73438    0.00000000   -0.95803078    0.00000000   -3.14159265    0.00000000   -0.95803078
  -12.71875    0.00000000   -0.96682736    0.00000000   -3.14159265    0.00000000   -0.96682736
  -12.70312    0.00000000   -0.97367555    0.00000000   -3.11497309    0.00000000   -0.97367555
  -12.68750    0.00000000   -0.97733096    0.00000000   -3.04393303    0.00000000   -0.97733096
  -12.67188    0.00000000   -0.92761053    0.00000000   -3.01937694    0.00000000   -0.92761053
  -12.65625    0.00000000   -0.90567713    0.00000000   -3.09283049    0.00000000   -0.90567713
  -12.64062    0.00000000   -0.89917717    0.00000000   -3.07365483    0.00000000   -0.89917717
  -12.62500    0.00000000   -0.85601170    0.00000000   -3.07611323    0.00000000   -0.85601170
  -12.60938    0.00000000   -0.78726363    0.00000000   -3.09676265    0.00000000   -0.78726363
  -12.59375    0.00000000   -0.71886563    0.00000000   -3.11715235    0.00000000   -0.71886563
  -12.57812    0.00000000   -0.63918040    0.00000000   -3.11544474    0.00000000   -0.63918040
  -12.56250    0.00000000   -0.59707402    0.00000000   -3.11713175    0.00000000   -0.59707402
  -12.54688    0.00000000   -0.57076902    0.00000000   -3.14159265    0.00000000   -0.57076902
  -12.53125    0.00000000   -0.50984673    0.00000000    3.09404791    0.00000000   -0.50984673
  -12.51562    0.00000000   -0.41580962    0.00000000    3.11918192    0.00000000   -0.41580962
  -12.50000    0.00000000   -0.34234811    0.00000000   -3.14159265    0.00000000   -0.34234811
  -12.48438    0.00000000   -0.28579033    0.00000000   -3.11770997    0.00000000   -0.28579033
  -12.46875    0.00000000   -0.25790677    0.00000000   -3.14159265    0.00000000   -0.25790677
  -12.45312    0.00000000   -0.25912462    0.00000000   -3.11697657    0.00000000   -0.25912462
  -12.43750    0.00000000   -0.28391342    0.00000000    3.08607399    0.00000000   -0.28391342
  -12.42188    0.00000000   -0.31129933    0.00000000   -3.11016294    0.00000000   -0.31129933
  -12.40625    0.00000000   -0.34108462    0.00000000    3.10270270    0.00000000   -0.34108462
  -12.39062    0.00000000   -0.35029248    0.00000000   -3.14159265    0.00000000   -0.35029248
  -12.37500    0.00000000   -0.33603709    0.00000000   -3.05458720    0.00000000   -0.33603709
  -12.35938    0.00000000   -0.30007776    0.00000000   -3.09346981    0.00000000   -0.30007776
  -12.34375    0.00000000   -0.29384407    0.00000000   -3.14159265    0.00000000   -0.29384407
  -12.32812    0.00000000   -0.27420605    0.00000000   -3.09820254    0.00000000   -0.27420605
  -12.31250    0.00000000   -0.26966293    0.00000000   -3.09722697    0.00000000   -0.26966293
  -12.29688    0.00000000   -0.27711112    0.00000000   -3.14159265    0.00000000   -0.27711112
  -12.28125    0.00000000   -0.28275053    0.00000000   -3.10723640    0.00000000   -0.28275053
  -12.26562    0.00000000   -0.27962954    0.00000000   -3.14159265    0.00000000   -0.27962954
  -12.25000    0.00000000   -0.24784699    0.00000000   -3.10891993    0.00000000   -0.24784699
  -12.23438    0.00000000   -0.21941858    0.00000000   -3.14159265    0.00000000   -0.21941858
  -12.21875    0.00000000   -0.22332114    0.00000000    3.11259226    0.00000000   -0.22332114
  -12.20312    0.00000000   -0.24938788    0.00000000    3.11690105    0.00000000   -0.24938788
  -12.18750    0.00000000   -0.27936831    0.00000000   -3.14159265    0.00000000   -0.27936831
  -12.17188    0.00000000   -0.30857853    0.00000000   -3.10081667    0.00000000   -0.30857853
  -12.15625    0.00000000   -0.32165372    0.00000000   -3.10410819    0.00000000   -0.32165372
  -12.14062    0.00000000   -0.33125716    0.00000000   -3.00087013    0.00000000   -0.33125716
  -12.12500    0.00000000   -0.32611135    0.00000000   -2.88423693    0.00000000   -0.32611135
  -12.10938    0.00000000   -0.33413646    0.00000000   -2.77127816    0.00000000   -0.33413646
  -12.09375    0.00000000   -0.31665509    0.00000000   -2.72349363    0.00000000   -0.31665509
  -12.07812    0.00000000   -0.28859435    0.00000000   -2.70894206    0.00000000   -0.28859435
  -12.06250    0.00000000   -0.26804661    0.00000000   -2.74839793    0.00000000   -0.26804661
  -12.04688    0.00000000   -0.25398464    0.00000000   -2.85869676    0.00000000   -0.25398464
  -12.03125    0.00000000   -0.22031681    0.00000000   -2.99879610    0.00000000   -0.22031681
  -12.01562    0.00000000   -0.20762763    0.00000000   -3.04919509    0.00000000   -0.20762763
  -12.00000    0.00000000   -0.19219063    0.00000000   -3.10370163    0.00000000   -0.19219063
  -11.98438    0.00000000   -0.18779589    0.00000000   -3.11954000    0.00000000   -0.18779589
  -11.96875    0.00000000   -0.17227293    0.00000000    3.13435529    0.00000000   -0.17227293
  -11.95312    0.00000000   -0.15820673    0.00000000    3.11211027    0.00000000   -0.15820673
  -11.93750    0.00000000   -0.15945113    0.00000000   -3.11878216    0.00000000   -0.15945113
  -11.92188    0.00000000   -0.15701600    0.00000000   -2.93471421    0.00000000   -0.15701600
  -11.90625    0.00000000   -0.15167506    0.00000000   -2.79746895    0.00000000   -0.15167506
  -11.89062    0.00000000   -0.13901088    0.00000000   -2.57648871    0.00000000   -0.13901088
  -11.87500    0.00000000   -0.12292628    0.00000000   -2.29091627    0.00000000   -0.12292628
  -11.85938    0.00000000   -0.10349580    0.00000000   -2.11076834    0.00000000   -0.10349580
  -11.84375    0.00000000   -0.09188451    0.00000000   -2.00694498    0.00000000   -0.09188451
  -11.82812    0.00000000   -0.08067898    0.00000000   -1.91873047    0.00000000   -0.08067898
  -11.81250    0.00000000   -0.06869740    0.00000000   -1.85777707    0.00000000   -0.06869740
  -11.79688    0.00000000   -0.06215581    0.00000000   -1.80502936    0.00000000   -0.06215581
  -11.78125    0.00000000   -0.06056857    0.00000000   -1.76945805    0.00000000   -0.06056857
  -11.76562    0.00000000   -0.05576964    0.00000000   -1.73521339    0.00000000   -0.05576964
  -11.75000    0.00000000   -0.04647444    0.00000000   -1.71203698    0.00000000   -0.04647444
  -11.73438    0.00000000   -0.03616689    0.00000000   -1.69432285    0.00000000   -0.03616689
  -11.71875    0.00000000   -0.02977695    0.00000000   -1.68269370    0.00000000   -0.02977695
  -11.70312    0.00000000   -0.02692050    0.00000000   -1.67441639    0.00000000   -0.02692050
  -11.68750    0.00000000   -0.02531837    0.00000000   -1.66552787    0.00000000   -0.02531837
  -11.67188    0.00000000   -0.02382943    0.00000000   -1.65247168    0.00000000   -0.02382943
  -11.65625    0.00000000   -0.02154462    0.00000000   -1.64144865    0.00000000   -0.02154462
  -11.64062    0.00000000   -0.02028069    0.00000000   -1.63412362    0.00000000   -0.02028069
  -11.62500    0.00000000   -0.01740770    0.00000000   -1.62425765    0.00000000   -0.01740770
  -11.60938    0.00000000   -0.01450122    0.00000000   -1.61507477    0.00000000   -0.01450122
  -11.59375    0.00000000   -0.01207135    0.00000000   -1.60598274    0.00000000   -0.01207135
  -11.57812    0.00000000   -0.00943237    0.00000000   -1.59854154    0.00000000   -0.00943237
  -11.56250    0.00000000   -0.00738811    0.00000000   -1.59445182    0.00000000   -0.00738811
  -11.54688    0.00000000   -0.00545713    0.00000000   -1.59119466    0.00000000   -0.00545713
  -11.53125    0.00000000   -0.00368123    0.00000000   -1.58751122    0.00000000   -0.00368123
  -11.51562    0.00000000   -0.00223156    0.00000000   -1.58508187    0.00000000   -0.00223156
  -11.50000    0.00000000   -0.00171718    0.00000000   -1.58247711    0.00000000   -0.00171718
  -11.48438    0.00000000   -0.00149045    0.00000000   -1.58036242    0.00000000   -0.00149045
  -11.46875    0.00000000   -0.00138297    0.00000000   -1.57902564    0.00000000   -0.00138297
  -11.45312    0.00000000   -0.00152666    0.00000000   -1.57782042    0.00000000   -0.00152666
  -11.43750    0.00000000   -0.00183084    0.00000000   -1.57647155    0.00000000   -0.00183084
  -11.42188    0.00000000   -0.00218127    0.00000000   -1.57564721    0.00000000   -0.00218127
  -11.40625    0.00000000   -0.00242704    0.00000000   -1.57477893    0.00000000   -0.00242704
  -11.39062    0.00000000   -0.00244069    0.00000000   -1.57411842    0.00000000   -0.00244069
  -11.37500    0.00000000   -0.00214543    0.00000000   -1.57360068    0.00000000   -0.00214543
  -11.35938    0.00000000   -0.00176864    0.00000000   -1.57314194    0.00000000   -0.00176864
  -11.34375    0.00000000   -0.00150812    0.00000000   -1.57296307    0.00000000   -0.00150812
  -11.32812    0.00000000   -0.00125018    0.00000000   -1.57256119    0.00000000   -0.00125018
  -11.31250    0.00000000   -0.00110236    0.00000000   -1.57232746    0.00000000   -0.00110236
  -11.29688    0.00000000   -0.00095019    0.00000000   -1.57223419    0.00000000   -0.00095019
  -11.28125    0.00000000   -0.00083324    0.00000000   -1.57215309    0.00000000   -0.00083324
  -11.26562    0.00000000   -0.00077484    0.00000000   -1.57200720    0.00000000   -0.00077484
  -11.25000    0.00000000   -0.00060584    0.00000000   -1.57182985    0.00000000   -0.00060584
  -11.23438    0.00000000   -0.00044508    0.00000000   -1.57167479    0.00000000   -0.00044508
  -11.21875    0.00000000   -0.00037444    0.00000000   -1.57157055    0.00000000   -0.00037444
  -11.20312    0.00000000   -0.00033839    0.00000000   -1.57154509    0.00000000   -0.00033839
  -11.18750    0.00000000   -0.00031101    0.00000000   -1.57151599    0.00000000   -0.00031101
  -11.17188    0.00000000   -0.00029935    0.00000000   -1.57144711    0.00000000   -0.00029935
  -11.15625    0.00000000   -0.00029520    0.00000000   -1.57139438    0.00000000   -0.00029520
  -11.14062    0.00000000   -0.00028196    0.00000000   -1.57132638    0.00000000   -0.00028196
  -11.12500    0.00000000   -0.00026389    0.00000000   -1.57126763    0.00000000   -0.00026389
  -11.10938    0.00000000   -0.00024213    0.00000000   -1.57121364    0.00000000   -0.00024213
  -11.09375    0.00000000   -0.00021071    0.00000000   -1.57115880    0.00000000   -0.00021071
  -11.07812    0.00000000   -0.00016839    0.00000000   -1.57110155    0.00000000   -0.00016839
  -11.06250    0.00000000   -0.00013421    0.00000000   -1.57106133    0.00000000   -0.00013421
  -11.04688    0.00000000   -0.00010897    0.00000000   -1.57102892    0.00000000   -0.00010897
  -11.03125    0.00000000   -0.00008134    0.00000000   -1.57099877    0.00000000   -0.00008134
  -11.01562    0.00000000   -0.00006849    0.00000000   -1.57098256    0.00000000   -0.00006849
  -11.00000    0.00000000   -0.00005740    0.00000000   -1.57095743    0.00000000   -0.00005740
  -10.98438    0.00000000   -0.00005415    0.00000000   -1.57093962    0.00000000   -0.00005415
  -10.96875    0.00000000   -0.00005017    0.00000000   -1.57092263    0.00000000   -0.00005017
  -10.95312    0.00000000   -0.00004415    0.00000000   -1.57090702    0.00000000   -0.00004415
  -10.93750    0.00000000   -0.00004376    0.00000000   -1.57089466    0.00000000   -0.00004376
  -10.92188    0.00000000   -0.00004110    0.00000000   -1.57088323    0.00000000   -0.00004110
  -10.90625    0.00000000   -0.00003976    0.00000000   -1.57087175    0.00000000   -0.00003976
  -10.89062    0.00000000   -0.00003549    0.00000000   -1.57085990    0.00000000   -0.00003549
  -10.87500    0.00000000   -0.00003227    0.00000000   -1.57085045    0.00000000   -0.00003227
  -10.85938    0.00000000   -0.00002914    0.00000000   -1.57084344    0.00000000   -0.00002914
  -10.84375    0.00000000   -0.00002498    0.00000000   -1.57083981    0.00000000   -0.00002498
  -10.82812    0.00000000   -0.00002162    0.00000000   -1.57083539    0.00000000   -0.00002162
  -10.81250    0.00000000   -0.00001852    0.00000000   -1.57083133    0.00000000   -0.00001852
  -10.79688    0.00000000   -0.00001717    0.00000000   -1.57082790    0.00000000   -0.00001717
  -10.78125    0.00000000   -0.00001747    0.00000000   -1.57082651    0.00000000   -0.00001747
  -10.76562    0.00000000   -0.00001626    0.00000000   -1.57082442    0.00000000   -0.00001626
  -10.75000    0.00000000   -0.00001402    0.00000000   -1.57082158    0.00000000   -0.00001402
  -10.73438    0.00000000   -0.00001232    0.00000000   -1.57081897    0.00000000   -0.00001232
  -10.71875    0.00000000   -0.00001070    0.00000000   -1.57081727    0.00000000   -0.00001070
  -10.70312    0.00000000   -0.00001023    0.00000000   -1.57081605    0.00000000   -0.00001023
  -10.68750    0.00000000   -0.00000983    0.00000000   -1.57081494    0.00000000   -0.00000983
  -10.67188    0.00000000   -0.00000901    0.00000000   -1.57081367    0.00000000   -0.00000901
  -10.65625    0.00000000   -0.00000877    0.00000000   -1.57081258    0.00000000   -0.00000877
  -10.64062    0.00000000   -0.00000848    0.00000000   -1.57081166    0.00000000   -0.00000848
  -10.62500    0.00000000   -0.00000821    0.00000000   -1.57081043    0.00000000   -0.00000821
  -10.60938    0.00000000   -0.00000804    0.00000000   -1.57080929    0.00000000   -0.00000804
  -10.59375    0.00000000   -0.00000791    0.00000000   -1.57080817    0.00000000   -0.00000791
  -10.57812    0.00000000   -0.00000757    0.00000000   -1.57080707    0.00000000   -0.00000757
  -10.56250    0.00000000   -0.00000709    0.00000000   -1.57080649    0.00000000   -0.00000709
  -10.54688    0.00000000   -0.00000684    0.00000000   -1.57080596    0.00000000   -0.00000684
  -10.53125    0.00000000   -0.00000662    0.00000000   -1.57080550    0.00000000   -0.00000662
  -10.51562    0.00000000   -0.00000642    0.00000000   -1.57080510    0.00000000   -0.00000642
  -10.50000    0.00000000   -0.00000649    0.00000000   -1.57080481    0.00000000   -0.00000649
  -10.48438    0.00000000   -0.00000662    0.00000000   -1.57080455    0.00000000   -0.00000662
  -10.46875    0.00000000   -0.00000663    0.00000000   -1.57080434    0.00000000   -0.00000663
  -10.45312    0.00000000   -0.00000678    0.00000000   -1.57080415    0.00000000   -0.00000678
  -10.43750    0.00000000   -0.00000699    0.00000000   -1.57080400    0.00000000   -0.00000699
  -10.42188    0.00000000   -0.00000721    0.00000000   -1.57080395    0.00000000   -0.00000721
  -10.40625    0.00000000   -0.00000746    0.00000000   -1.57080386    0.00000000   -0.00000746
  -10.39062    0.00000000   -0.00000753    0.00000000   -1.57080377    0.00000000   -0.00000753
  -10.37500    0.00000000   -0.00000747    0.00000000   -1.57080365    0.00000000   -0.00000747
  -10.35938    0.00000000   -0.00000739    0.00000000   -1.57080356    0.00000000   -0.00000739
  -10.34375    0.00000000   -0.00000728    0.00000000   -1.57080349    0.00000000   -0.00000728
  -10.32812    0.00000000   -0.00000719    0.00000000   -1.57080340    0.00000000   -0.00000719
  -10.31250    0.00000000   -0.00000711    0.00000000   -1.57080336    0.00000000   -0.00000711
  -10.29688    0.00000000   -0.00000702    0.00000000   -1.57080331    0.00000000   -0.00000702
  -10.28125    0.00000000   -0.00000696    0.00000000   -1.57080329    0.00000000   -0.00000696
  -10.26562    0.00000000   -0.00000690    0.00000000   -1.57080326    0.00000000   -0.00000690
  -10.25000    0.00000000   -0.00000681    0.00000000   -1.57080320    0.00000000   -0.00000681
  -10.23438    0.00000000   -0.00000674    0.00000000   -1.57080315    0.00000000   -0.00000674
  -10.21875    0.00000000   -0.00000669    0.00000000   -1.57080313    0.00000000   -0.00000669
  -10.20312    0.00000000   -0.00000666    0.00000000   -1.57080311    0.00000000   -0.00000666
  -10.18750    0.00000000   -0.00000663    0.00000000   -1.57080309    0.00000000   -0.00000663
  -10.17188    0.00000000   -0.00000661    0.00000000   -1.57080307    0.00000000   -0.00000661
  -10.15625    0.00000000   -0.00000661    0.00000000   -1.57080305    0.00000000   -0.00000661
  -10.14062    0.00000000   -0.00000660    0.00000000   -1.57080304    0.00000000   -0.00000660
  -10.12500    0.00000000   -0.00000659    0.00000000   -1.57080303    0.00000000   -0.00000659
  -10.10938    0.00000000   -0.00000659    0.00000000   -1.57080301    0.00000000   -0.00000659
  -10.09375    0.00000000   -0.00000659    0.00000000   -1.57080300    0.00000000   -0.00000659
  -10.07812    0.00000000   -0.00000657    0.00000000   -1.57080298    0.00000000   -0.00000657
  -10.06250    0.00000000   -0.00000656    0.00000000   -1.57080297    0.00000000   -0.00000656
  -10.04688    0.00000000   -0.00000655    0.00000000   -1.57080296    0.00000000   -0.00000655
  -10.03125    0.00000000   -0.00000654    0.00000000   -1.57080295    0.00000000   -0.00000654
  -10.01562    0.00000000   -0.00000653    0.00000000   -1.57080294    0.00000000   -0.00000653
  -10.00000    0.00000000   -0.00000653    0.00000000   -1.57080293    0.00000000   -0.00000653
   -9.98438    0.00000000   -0.00000653    0.00000000   -1.57080293    0.00000000   -0.00000653
   -9.96875    0.00000000   -0.00000653    0.00000000   -1.57080292    0.00000000   -0.00000653
   -9.95312    0.00000000   -0.00000653    0.00000000   -1.57080291    0.00000000   -0.00000653
   -9.93750    0.00000000   -0.00000653    0.00000000   -1.57080291    0.00000000   -0.00000653
   -9.92188    0.00000000   -0.00000653    0.00000000   -1.57080290    0.00000000   -0.00000653
   -9.90625    0.00000000   -0.00000653    0.00000000   -1.57080290    0.00000000   -0.00000653
   -9.89062    0.00000000   -0.00000654    0.00000000   -1.57080289    0.00000000   -0.00000654
   -9.87500    0.00000000   -0.00000654    0.00000000   -1.57080289    0.00000000   -0.00000654
   -9.85938    0.00000000   -0.00000653    0.00000000   -1.57080289    0.00000000   -0.00000653
   -9.84375    0.00000000   -0.00000653    0.00000000   -1.57080288    0.00000000   -0.00000653
   -9.82812    0.00000000   -0.00000653    0.00000000   -1.57080288    0.00000000   -0.00000653
   -9.81250    0.00000000   -0.00000652    0.00000000   -1.57080288    0.00000000   -0.00000652
   -9.79688    0.00000000   -0.00000652    0.00000000   -1.57080288    0.00000000   -0.00000652
   -9.78125    0.00000000   -0.00000652    0.00000000   -1.57080287    0.00000000   -0.00000652
   -9.76562    0.00000000   -0.00000652    0.00000000   -1.57080287    0.00000000   -0.00000652
   -9.75000    0.00000000   -0.00000652    0.00000000   -1.57080287    0.00000000   -0.00000652
   -9.73438    0.00000000   -0.00000652    0.00000000   -1.57080287    0.00000000   -0.00000652
   -9.71875    0.00000000   -0.00000652    0.00000000   -1.57080287    0.00000000   -0.00000652
   -9.70312    0.00000000   -0.00000652    0.00000000   -1.57080287    0.00000000   -0.00000652
   -9.68750    0.00000000   -0.00000651    0.00000000   -1.57080286    0.00000000   -0.00000651
   -9.67188    0.00000000   -0.00000651    0.00000000   -1.57080286    0.00000000   -0.00000651
   -9.65625    0.00000000   -0.00000651    0.00000000   -1.57080286    0.00000000   -0.00000651
   -9.64062    0.00000000   -0.00000651    0.00000000   -1.57080286    0.00000000   -0.00000651
   -9.62500    0.00000000   -0.00000651    0.00000000   -1.57080286    0.00000000   -0.00000651
   -9.60938    0.00000000   -0.00000651    0.00000000   -1.57080286    0.00000000   -0.00000651
   -9.59375    0.00000000   -0.00000651    0.00000000   -1.57080286    0.00000000   -0.00000651
   -9.57812    0.00000000   -0.00000651    0.00000000   -1.57080285    0.00000000   -0.00000651
   -9.56250    0.00000000   -0.00000651    0.00000000   -1.57080285    0.00000000   -0.00000651
   -9.54688    0.00000000   -0.00000650    0.00000000   -1.57080285    0.00000000   -0.00000650
   -9.53125    0.00000000   -0.00000650    0.00000000   -1.57080285    0.00000000   -0.00000650
   -9.51562    0.00000000   -0.00000650    0.00000000   -1.57080285    0.00000000   -0.00000650
   -9.50000    0.00000000   -0.00000650    0.00000000   -1.57080285    0.00000000   -0.00000650
   -9.48438    0.00000000   -0.00000649    0.00000000   -1.57080285    0.00000000   -0.00000649
   -9.46875    0.00000000   -0.00000649    0.00000000   -1.57080285    0.00000000   -0.00000649
   -9.45312    0.00000000   -0.00000648    0.00000000   -1.57080285    0.00000000   -0.00000648
   -9.43750    0.00000000   -0.00000644    0.00000000   -1.57080285    0.00000000   -0.00000644
   -9.42188    0.00000000    3.14158588    0.00000000   -1.57080285    0.00000000    3.14158588
   -9.40625    0.00000000    3.14158610    0.00000000   -1.57080284    0.00000000    3.14158610
   -9.39062    0.00000000    3.14158612    0.00000000   -1.57080284    0.00000000    3.14158612
   -9.37500    0.00000000    3.14158613    0.00000000   -1.57080284    0.00000000    3.14158613
   -9.35938    0.00000000    3.14158613    0.00000000   -1.57080284    0.00000000    3.14158613
   -9.34375    0.00000000    3.14158613    0.00000000   -1.57080284    0.00000000    3.14158613
   -9.32812    0.00000000    3.14158614    0.00000000   -1.57080284    0.00000000    3.14158614
   -9.31250    0.00000000    3.14158614    0.00000000   -1.57080284    0.00000000    3.14158614
   -9.29688    0.00000000    3.14158614    0.00000000   -1.57080284    0.00000000    3.14158614
   -9.28125    0.00000000    3.14158614    0.00000000   -1.57080284    0.00000000    3.14158614
   -9.26562    0.00000000    3.14158614    0.00000000   -1.57080284    0.00000000    3.14158614
   -9.25000    0.00000000    3.14158614    0.00000000   -1.57080284    0.00000000    3.14158614
   -9.23438    0.00000000    3.14158614    0.00000000   -1.57080284    0.00000000    3.14158614
   -9.21875    0.00000000    3.14158614    0.00000000   -1.57080284    0.00000000    3.14158614
   -9.20312    0.00000000    3.14158614    0.00000000   -1.57080283    0.00000000    3.14158614
   -9.18750    0.00000000    3.14158615    0.00000000   -1.57080283    0.00000000    3.14158615
   -9.17188    0.00000000    3.14158615    0.00000000   -1.57080283    0.00000000    3.14158615
   -9.15625    0.00000000    3.14158615    0.00000000   -1.57080283    0.00000000    3.14158615
   -9.14062    0.00000000    3.14158615    0.00000000   -1.57080283    0.00000000    3.14158615
   -9.12500    0.00000000    3.14158615    0.00000000   -1.57080283    0.00000000    3.14158615
   -9.10938    0.00000000    3.14158615    0.00000000   -1.57080283    0.00000000    3.14158615
   -9.09375    0.00000000    3.14158615    0.00000000   -1.57080283    0.00000000    3.14158615
   -9.07812    0.00000000    3.14158615    0.00000000   -1.57080283    0.00000000    3.14158615
   -9.06250    0.00000000    3.14158615    0.00000000   -1.57080283    0.00000000    3.14158615
   -9.04688    0.00000000    3.14158615    0.00000000   -1.57080283    0.00000000    3.14158615
   -9.03125    0.00000000    3.14158615    0.00000000   -1.57080283    0.00000000    3.14158615
   -9.01562    0.00000000    3.14158616    0.00000000   -1.57080282    0.00000000    3.14158616
   -9.00000    0.00000000    3.14158616    0.00000000   -1.57080282    0.00000000    3.14158616
   -8.98438    0.00000000    3.14158616    0.00000000   -1.57080282    0.00000000    3.14158616
   -8.96875    0.00000000    3.14158616    0.00000000   -1.57080282    0.00000000    3.14158616
   -8.95312    0.00000000    3.14158616    0.00000000   -1.57080282    0.00000000    3.14158616
   -8.93750    0.00000000    3.14158616    0.00000000   -1.57080282    0.00000000    3.14158616
   -8.92188    0.00000000    3.14158616    0.00000000   -1.57080282    0.00000000    3.14158616
   -8.90625    0.00000000    3.14158616    0.00000000   -1.57080282    0.00000000    3.14158616
   -8.89062    0.00000000    3.14158616    0.00000000   -1.57080282    0.00000000    3.14158616
   -8.87500    0.00000000    3.14158616    0.00000000   -1.57080282    0.00000000    3.14158616
   -8.85938    0.00000000    3.14158616    0.00000001   -1.57080282    0.00000000    3.14158616
   -8.84375    0.00000000    3.14158616    0.00000001   -1.57080282    0.00000000    3.14158616
   -8.82812    0.00000000    3.14158617    0.00000001   -1.57080281    0.00000000    3.14158617
   -8.81250    0.00000000    3.14158617    0.00000001   -1.57080281    0.00000000    3.14158617
   -8.79688    0.00000000    3.14158617    0.00000001   -1.57080281    0.00000000    3.14158617
   -8.78125    0.00000000    3.14158617    0.00000001   -1.57080281    0.00000000    3.14158617
   -8.76562    0.00000000    3.14158617    0.00000001   -1.57080281    0.00000000    3.14158617
   -8.75000    0.00000000    3.14158617    0.00000002   -1.57080281    0.00000000    3.14158617
   -8.73438    0.00000000    3.14158617    0.00000002   -1.57080281    0.00000000    3.14158617
   -8.71875    0.00000000    3.14158617    0.00000002   -1.57080281    0.00000000    3.14158617
   -8.70312    0.00000000    3.14158617    0.00000003   -1.57080281    0.00000000    3.14158617
   -8.68750    0.00000000    3.14158617    0.00000003   -1.57080281    0.00000000    3.14158617
   -8.67188    0.00000000    3.14158617    0.00000004   -1.57080281    0.00000000    3.14158617
   -8.65625    0.00000000    3.14158618    0.00000004   -1.57080281    0.00000000    3.14158618
   -8.64062    0.00000000    3.14158618    0.00000005   -1.57080280    0.00000000    3.14158618
   -8.62500    0.00000001    3.14158618    0.00000006   -1.57080280    0.00000001    3.14158618
   -8.60938    0.00000001    3.14158618    0.00000007   -1.57080280    0.00000001    3.14158618
   -8.59375    0.00000001    3.14158618    0.00000008   -1.57080280    0.00000001    3.14158618
   -8.57812    0.00000001    3.14158618    0.00000009   -1.57080280    0.00000001    3.14158618
   -8.56250    0.00000001    3.14158618    0.00000010   -1.57080280    0.00000001    3.14158618
   -8.54688    0.00000001    3.14158618    0.00000012   -1.57080280    0.00000001    3.14158618
   -8.53125    0.00000002    3.14158618    0.00000014   -1.57080280    0.00000002    3.14158618
   -8.51562    0.00000002    3.14158618    0.00000016   -1.57080280    0.00000002    3.14158618
   -8.50000    0.00000002    3.14158618    0.00000018   -1.57080280    0.00000002    3.14158618
   -8.48438    0.00000003    3.14158619    0.00000021   -1.57080280    0.00000003    3.14158619
   -8.46875    0.00000003    3.14158619    0.00000024   -1.57080279    0.00000003    3.14158619
   -8.45312    0.00000004    3.14158619    0.00000028   -1.57080279    0.00000004    3.14158619
   -8.43750    0.00000005    3.14158619    0.00000032   -1.57080279    0.00000005    3.14158619
   -8.42188    0.00000005    3.14158619    0.00000037   -1.57080279    0.00000005    3.14158619
   -8.40625    0.00000007    3.14158619    0.00000042   -1.57080279    0.00000007    3.14158619
   -8.39062    0.00000008    3.14158619    0.00000048   -1.57080279    0.00000008    3.14158619
   -8.37500    0.00000009    3.14158619    0.00000055   -1.57080279    0.00000009    3.14158619
   -8.35938    0.00000011    3.14158619    0.00000063   -1.57080279    0.00000011    3.14158619
   -8.34375    0.00000013    3.14158619    0.00000072   -1.57080279    0.00000013    3.14158619
   -8.32812    0.00000015    3.14158619    0.00000082   -1.57080279    0.00000015    3.14158619
   -8.31250    0.00000018    3.14158620    0.00000093   -1.57080278    0.00000018    3.14158620
   -8.29688    0.00000021    3.14158620    0.00000106   -1.57080278    0.00000021    3.14158620
   -8.28125    0.00000025    3.14158620    0.00000121   -1.57080278    0.00000025    3.14158620
   -8.26562    0.00000029    3.14158620    0.00000138   -1.57080278    0.00000029    3.14158620
   -8.25000    0.00000035    3.14158620    0.00000156   -1.57080278    0.00000035    3.14158620
   -8.23438    0.00000041    3.14158620    0.00000177   -1.57080278    0.00000041    3.14158620
   -8.21875    0.00000048    3.14158620    0.00000201   -1.57080278    0.00000048    3.14158620
   -8.20312    0.00000056    3.14158620    0.00000227   -1.57080278    0.00000056    3.14158620
   -8.18750    0.00000065    3.14158620    0.00000256   -1.57080278    0.00000065    3.14158620
   -8.17188    0.00000076    3.14158620    0.00000290   -1.57080278    0.00000076    3.14158620
   -8.15625    0.00000088    3.14158621    0.00000327   -1.57080277    0.00000088    3.14158621
   -8.14062    0.00000103    3.14158621    0.00000368   -1.57080277    0.00000103    3.14158621
   -8.12500    0.00000120    3.14158621    0.00000414   -1.57080277    0.00000120    3.14158621
   -8.10938    0.00000139    3.14158621    0.00000465   -1.57080277    0.00000139    3.14158621
   -8.09375    0.00000161    3.14158621    0.00000522   -1.57080277    0.00000161    3.14158621
   -8.07812    0.00000187    3.14158621    0.00000586   -1.57080277    0.00000187    3.14158621
   -8.06250    0.00000216    3.14158621    0.00000656   -1.57080277    0.00000216    3.14158621
   -8.04688    0.00000249    3.14158621    0.00000735   -1.57080277    0.00000249    3.14158621
   -8.03125    0.00000288    3.14158621    0.00000821   -1.57080277    0.00000288    3.14158621
   -8.01562    0.00000331    3.14158622    0.00000917   -1.57080276    0.00000331    3.14158622
   -8.00000    0.00000381    3.14158622    0.00001022   -1.57080276    0.00000381    3.14158622
   -7.98438    0.00000438    3.14158622    0.00001138   -1.57080276    0.00000438    3.14158622
   -7.96875    0.00000503    3.14158622    0.00001266   -1.57080276    0.00000503    3.14158622
   -7.95312    0.00000577    3.14158622    0.00001407   -1.57080276    0.00000577    3.14158622
   -7.93750    0.00000661    3.14158622    0.00001562   -1.57080276    0.00000661    3.14158622
   -7.92188    0.00000756    3.14158622    0.00001731   -1.57080276    0.00000756    3.14158622
   -7.90625    0.00000864    3.14158622    0.00001917   -1.57080276    0.00000864    3.14158622
   -7.89062    0.00000985    3.14158622    0.00002120   -1.57080276    0.00000985    3.14158622
   -7.87500    0.00001123    3.14158623    0.00002341   -1.57080275    0.00001123    3.14158623
   -7.85938    0.00001278    3.14158623    0.00002582   -1.57080275    0.00001278    3.14158623
   -7.84375    0.00001453    3.14158623    0.00002845   -1.57080275    0.00001453    3.14158623
   -7.82812    0.00001649    3.14158623    0.00003130   -1.57080275    0.00001649    3.14158623
   -7.81250    0.00001870    3.14158623    0.00003440   -1.57080275    0.00001870    3.14158623
   -7.79688    0.00002117    3.14158623    0.00003775   -1.57080275    0.00002117    3.14158623
   -7.78125    0.00002395    3.14158623    0.00004138   -1.57080275    0.00002395    3.14158623
   -7.76562    0.00002705    3.14158623    0.00004530   -1.57080275    0.00002705    3.14158623
   -7.75000    0.00003052    3.14158624    0.00004953   -1.57080275    0.00003052    3.14158624
   -7.73438    0.00003438    3.14158624    0.00005408   -1.57080274    0.00003438    3.14158624
   -7.71875    0.00003869    3.14158624    0.00005896   -1.57080274    0.00003869    3.14158624
   -7.70312    0.00004348    3.14158624    0.00006421   -1.57080274    0.00004348    3.14158624
   -7.68750    0.00004881    3.14158624    0.00006983   -1.57080274    0.00004881    3.14158624
   -7.67188    0.00005472    3.14158624    0.00007583   -1.57080274    0.00005472    3.14158624
   -7.65625    0.00006126    3.14158624    0.00008224   -1.57080274    0.00006126    3.14158624
   -7.64062    0.00006850    3.14158624    0.00008907   -1.57080274    0.00006850    3.14158624
   -7.62500    0.00007649    3.14158625    0.00009634   -1.57080273    0.00007649    3.14158625
   -7.60938    0.00008532    3.14158625    0.00010404   -1.57080273    0.00008532    3.14158625
   -7.59375    0.00009503    3.14158625    0.00011221   -1.57080273    0.00009503    3.14158625
   -7.57812    0.00010572    3.14158625    0.00012085   -1.57080273    0.00010572    3.14158625
   -7.56250    0.00011745    3.14158625    0.00012996   -1.57080273    0.00011745    3.14158625
   -7.54688    0.00013032    3.14158625    0.00013957   -1.57080273    0.00013032    3.14158625
   -7.53125    0.00014442    3.14158625    0.00014966   -1.57080273    0.00014442    3.14158625
   -7.51562    0.00015983    3.14158626    0.00016024   -1.57080272    0.00015983    3.14158626
   -7.50000    0.00017665    3.14158626    0.00017132   -1.57080272    0.00017665    3.14158626
   -7.48438    0.00019499    3.14158626    0.00018290   -1.57080272    0.00019499    3.14158626
   -7.46875    0.00021496    3.14158626    0.00019496   -1.57080272    0.00021496    3.14158626
   -7.45312    0.00023666    3.14158626    0.00020750   -1.57080272    0.00023666    3.14158626
   -7.43750    0.00026021    3.14158626    0.00022051   -1.57080272    0.00026021    3.14158626
   -7.42188    0.00028572    3.14158626    0.00023397   -1.57080272    0.00028572    3.14158626
   -7.40625    0.00031333    3.14158627    0.00024787   -1.57080271    0.00031333    3.14158627
   -7.39062    0.00034316    3.14158627    0.00026217   -1.57080271    0.00034316    3.14158627
   -7.37500    0.00037533    3.14158627    0.00027687   -1.57080271    0.00037533    3.14158627
   -7.35938    0.00040998    3.14158627    0.00029192   -1.57080271    0.00040998    3.14158627
   -7.34375    0.00044724    3.14158627    0.00030730   -1.57080271    0.00044724    3.14158627
   -7.32812    0.00048724    3.14158627    0.00032295   -1.57080271    0.00048724    3.14158627
   -7.31250    0.00053013    3.14158628    0.00033885   -1.57080271    0.00053013    3.14158628
   -7.29688    0.00057603    3.14158628    0.00035494   -1.57080270    0.00057603    3.14158628
   -7.28125    0.00062508    3.14158628    0.00037117   -1.57080270    0.00062508    3.14158628
   -7.26562    0.00067743    3.14158628    0.00038750   -1.57080270    0.00067743    3.14158628
   -7.25000    0.00073319    3.14158628    0.00040385   -1.57080270    0.00073319    3.14158628
   -7.23438    0.00079251    3.14158628    0.00042017   -1.57080270    0.00079251    3.14158628
   -7.21875    0.00085551    3.14158629    0.00043639   -1.57080269    0.00085551    3.14158629
   -7.20312    0.00092232    3.14158629    0.00045245   -1.57080269    0.00092232    3.14158629
   -7.18750    0.00099305    3.14158629    0.00046827   -1.57080269    0.00099305    3.14158629
   -7.17188    0.00106783    3.14158629    0.00048378   -1.57080269    0.00106783    3.14158629
   -7.15625    0.00114676    3.14158629    0.00049890   -1.57080269    0.00114676    3.14158629
   -7.14062    0.00122994    3.14158629    0.00051357   -1.57080269    0.00122994    3.14158629
   -7.12500    0.00131747    3.14158630    0.00052769   -1.57080268    0.00131747    3.14158630
   -7.10938    0.00140943    3.14158630    0.00054120   -1.57080268    0.00140943    3.14158630
   -7.09375    0.00150591    3.14158630    0.00055401   -1.57080268    0.00150591    3.14158630
   -7.07812    0.00160697    3.14158630    0.00056604   -1.57080268    0.00160697    3.14158630
   -7.06250    0.00171267    3.14158630    0.00057723   -1.57080268    0.00171267    3.14158630
   -7.04688    0.00182306    3.14158631    0.00058750   -1.57080267    0.00182306    3.14158631
   -7.03125    0.00193818    3.14158631    0.00059677   -1.57080267    0.00193818    3.14158631
   -7.01562    0.00205804    3.14158631    0.00060498   -1.57080267    0.00205804    3.14158631
   -7.00000    0.00218267    3.14158631    0.00061206   -1.57080267    0.00218267    3.14158631
   -6.98438    0.00231207    3.14158631    0.00061795   -1.57080267    0.00231207    3.14158631
   -6.96875    0.00244623    3.14158632    0.00062260   -1.57080266    0.00244623    3.14158632
   -6.95312    0.00258512    3.14158632    0.00062595   -1.57080266    0.00258512    3.14158632
   -6.93750    0.00272871    3.14158632    0.00062796   -1.57080266    0.00272871    3.14158632
   -6.92188    0.00287695    3.14158632    0.00062859   -1.57080266    0.00287695    3.14158632
   -6.90625    0.00302979    3.14158633    0.00062782   -1.57080265    0.00302979    3.14158633
   -6.89062    0.00318715    3.14158633    0.00062560   -1.57080265    0.00318715    3.14158633
   -6.87500    0.00334896    3.14158633    0.00062194   -1.57080265    0.00334896    3.14158633
   -6.85938    0.00351511    3.14158633    0.00061681   -1.57080265    0.00351511    3.14158633
   -6.84375    0.00368551    3.14158634    0.00061022   -1.57080264    0.00368551    3.14158634
   -6.82812    0.00386005    3.14158634    0.00060217   -1.57080264    0.00386005    3.14158634
   -6.81250    0.00403859    3.14158634    0.00059268   -1.57080264    0.00403859    3.14158634
   -6.79688    0.00422100    3.14158634    0.00058177   -1.57080264    0.00422100    3.14158634
   -6.78125    0.00440715    3.14158635    0.00056947   -1.57080263    0.00440715    3.14158635
   -6.76562    0.00459687    3.14158635    0.00055582   -1.57080263    0.00459687    3.14158635
   -6.75000    0.00479003    3.14158635    0.00054088   -1.57080263    0.00479003    3.14158635
   -6.73438    0.00498645    3.14158635    0.00052469   -1.57080263    0.00498645    3.14158635
   -6.71875    0.00518596    3.14158636    0.00050732   -1.57080262    0.00518596    3.14158636
   -6.70312    0.00538840    3.14158636    0.00048885   -1.57080262    0.00538840    3.14158636
   -6.68750    0.00559357    3.14158636    0.00046935   -1.57080262    0.00559357    3.14158636
   -6.67188    0.00580131    3.14158636    0.00044892   -1.57080262    0.00580131    3.14158636
   -6.65625    0.00601142    3.14158637    0.00042765   -1.57080261    0.00601142    3.14158637
   -6.64062    0.00622371    3.14158637    0.00040563   -1.57080261    0.00622371    3.14158637
   -6.62500    0.00643801    3.14158637    0.00038298   -1.57080261    0.00643801    3.14158637
   -6.60938    0.00665411    3.14158638    0.00035982   -1.57080260    0.00665411    3.14158638
   -6.59375    0.00687183    3.14158638    0.00033626   -1.57080260    0.00687183    3.14158638
   -6.57812    0.00709098    3.14158638    0.00031242   -1.57080260    0.00709098    3.14158638
   -6.56250    0.00731137    3.14158639    0.00028844   -1.57080259    0.00731137    3.14158639
   -6.54688    0.00753281    3.14158639    0.00026445   -1.57080259    0.00753281    3.14158639
   -6.53125    0.00775512    3.14158639    0.00024060   -1.57080259    0.00775512    3.14158639
   -6.51562    0.00797811    3.14158640    0.00021701   -1.57080258    0.00797811    3.14158640
   -6.50000    0.00820159    3.14158640    0.00019385   -1.57080258    0.00820159    3.14158640
   -6.48438    0.00842540    3.14158640    0.00017126   -1.57080258    0.00842540    3.14158640
   -6.46875    0.00864935    3.14158641    0.00014938   -1.57080257    0.00864935    3.14158641
   -6.45312    0.00887328    3.14158641    0.00012838   -1.57080257    0.00887328    3.14158641
   -6.43750    0.00909702    3.14158641    0.00010840   -1.57080257    0.00909702    3.14158641
   -6.42188    0.00932039    3.14158642    0.00008961   -1.57080256    0.00932039    3.14158642
   -6.40625    0.00954325    3.14158642    0.00007216   -1.57080256    0.00954325    3.14158642
   -6.39062    0.00976543    3.14158642    0.00005621   -1.57080256    0.00976543    3.14158642
   -6.37500    0.00998678    3.14158643    0.00004193   -1.57080255    0.00998678    3.14158643
   -6.35938    0.01020716    3.14158643    0.00002946   -1.57080255    0.01020716    3.14158643
   -6.34375    0.01042643    3.14158644    0.00001898   -1.57080254    0.01042643    3.14158644
   -6.32812    0.01064443    3.14158644    0.00001064   -1.57080254    0.01064443    3.14158644
   -6.31250    0.01086105    3.14158644    0.00000459   -1.57080254    0.01086105    3.14158644
   -6.29688    0.01107615    3.14158645    0.00000100   -1.57080253    0.01107615    3.14158645
   -6.28125    0.01128961    3.14158645    0.00000003    1.57079012    0.01128961    3.14158645
   -6.26562    0.01150129    3.14158646    0.00000182    1.57079013    0.01150129    3.14158646
   -6.25000    0.01171110    3.14158646    0.00000654    1.57079013    0.01171110    3.14158646
   -6.23438    0.01191891    3.14158647    0.00001435    1.57079014    0.01191891    3.14158647
   -6.21875    0.01212461    3.14158647    0.00002538    1.57079014    0.01212461    3.14158647
   -6.20312    0.01232810    3.14158647    0.00003979    1.57079015    0.01232810    3.14158647
   -6.18750    0.01252929    3.14158648    0.00005774    1.57079015    0.01252929    3.14158648
   -6.17188    0.01272806    3.14158648    0.00007936    1.57079016    0.01272806    3.14158648
   -6.15625    0.01292433    3.14158649    0.00010480    1.57079016    0.01292433    3.14158649
   -6.14062    0.01311801    3.14158649    0.00013421    1.57079017    0.01311801    3.14158649
   -6.12500    0.01330901    3.14158650    0.00016772    1.57079017    0.01330901    3.14158650
   -6.10938    0.01349725    3.14158650    0.00020548    1.57079018    0.01349725    3.14158650
   -6.09375    0.01368264    3.14158651    0.00024761    1.57079018    0.01368264    3.14158651
   -6.07812    0.01386512    3.14158651    0.00029426    1.57079019    0.01386512    3.14158651
   -6.06250    0.01404459    3.14158652    0.00034555    1.57079019    0.01404459    3.14158652
   -6.04688    0.01422100    3.14158652    0.00040162    1.57079020    0.01422100    3.14158652
   -6.03125    0.01439427    3.14158653    0.00046258    1.57079020    0.01439427    3.14158653
   -6.01562    0.01456434    3.14158653    0.00052856    1.57079021    0.01456434    3.14158653
   -6.00000    0.01473114    3.14158654    0.00059969    1.57079021    0.01473114    3.14158654
   -5.98438    0.01489461    3.14158654    0.00067607    1.57079022    0.01489461    3.14158654
   -5.96875    0.01505469    3.14158655    0.00075783    1.57079022    0.01505469    3.14158655
   -5.95312    0.01521133    3.14158655    0.00084508    1.57079023    0.01521133    3.14158655
   -5.93750    0.01536446    3.14158656    0.00093793    1.57079023    0.01536446    3.14158656
   -5.92188    0.01551404    3.14158657    0.00103649    1.57079024    0.01551404    3.14158657
   -5.90625    0.01566002    3.14158657    0.00114085    1.57079024    0.01566002    3.14158657
   -5.89062    0.01580234    3.14158658    0.00125112    1.57079025    0.01580234    3.14158658
   -5.87500    0.01594097    3.14158658    0.00136741    1.57079026    0.01594097    3.14158658
   -5.85938    0.01607585    3.14158659    0.00148980    1.57079026    0.01607585    3.14158659
   -5.84375    0.01620694    3.14158659    0.00161839    1.57079027    0.01620694    3.14158659
   -5.82812    0.01633420    3.14158660    0.00175326    1.57079027    0.01633420    3.14158660
   -5.81250    0.01645759    3.14158661    0.00189451    1.57079028    0.01645759    3.14158661
   -5.79688    0.01657708    3.14158661    0.00204222    1.57079029    0.01657708    3.14158661
   -5.78125    0.01669262    3.14158662    0.00219647    1.57079029    0.01669262    3.14158662
   -5.76562    0.01680418    3.14158663    0.00235734    1.57079030    0.01680418    3.14158663
   -5.75000    0.01691173    3.14158663    0.00252489    1.57079030    0.01691173    3.14158663
   -5.73438    0.01701524    3.14158664    0.00269921    1.57079031    0.01701524    3.14158664
   -5.71875    0.01711468    3.14158664    0.00288037    1.57079032    0.01711468    3.14158664
   -5.70312    0.01721001    3.14158665    0.00306842    1.57079032    0.01721001    3.14158665
   -5.68750    0.01730122    3.14158666    0.00326343    1.57079033    0.01730122    3.14158666
   -5.67188    0.01738828    3.14158666    0.00346545    1.57079034    0.01738828    3.14158666
   -5.65625    0.01747116    3.14158667    0.00367456    1.57079034    0.01747116    3.14158667
   -5.64062    0.01754984    3.14158668    0.00389079    1.57079035    0.01754984    3.14158668
   -5.62500    0.01762431    3.14158668    0.00411419    1.57079036    0.01762431    3.14158668
   -5.60938    0.01769454    3.14158669    0.00434482    1.57079036    0.01769454    3.14158669
   -5.59375    0.01776051    3.14158670    0.00458272    1.57079037    0.01776051    3.14158670
   -5.57812    0.01782222    3.14158671    0.00482792    1.57079038    0.01782222    3.14158671
   -5.56250    0.01787964    3.14158671    0.00508046    1.57079039    0.01787964    3.14158671
   -5.54688    0.01793276    3.14158672    0.00534038    1.57079039    0.01793276    3.14158672
   -5.53125    0.01798157    3.14158673    0.00560771    1.57079040    0.01798157    3.14158673
   -5.51562    0.01802607    3.14158673    0.00588247    1.57079041    0.01802607    3.14158673
   -5.50000    0.01806624    3.14158674    0.00616468    1.57079042    0.01806624    3.14158674
   -5.48438    0.01810207    3.14158675    0.00645437    1.57079042    0.01810207    3.14158675
   -5.46875    0.01813357    3.14158676    0.00675155    1.57079043    0.01813357    3.14158676
   -5.45312    0.01816073    3.14158676    0.00705623    1.57079044    0.01816073    3.14158676
   -5.43750    0.01818355    3.14158677    0.00736843    1.57079045    0.01818355    3.14158677
   -5.42188    0.01820202    3.14158678    0.00768816    1.57079045    0.01820202    3.14158678
   -5.40625    0.01821615    3.14158679    0.00801540    1.57079046    0.01821615    3.14158679
   -5.39062    0.01822595    3.14158680    0.00835018    1.57079047    0.01822595    3.14158680
   -5.37500    0.01823140    3.14158680    0.00869247    1.57079048    0.01823140    3.14158680
   -5.35938    0.01823253    3.14158681    0.00904228    1.57079048    0.01823253    3.14158681
   -5.34375    0.01822934    3.14158682    0.00939959    1.57079049    0.01822934    3.14158682
   -5.32812    0.01822184    3.14158683    0.00976439    1.57079050    0.01822184    3.14158683
   -5.31250    0.01821004    3.14158684    0.01013667    1.57079051    0.01821004    3.14158684
   -5.29688    0.01819395    3.14158684    0.01051640    1.57079052    0.01819395    3.14158684
   -5.28125    0.01817358    3.14158685    0.01090355    1.57079053    0.01817358    3.14158685
   -5.26562    0.01814896    3.14158686    0.01129811    1.57079053    0.01814896    3.14158686
   -5.25000    0.01812010    3.14158687    0.01170004    1.57079054    0.01812010    3.14158687
   -5.23438    0.01808701    3.14158688    0.01210931    1.57079055    0.01808701    3.14158688
   -5.21875    0.01804972    3.14158689    0.01252588    1.57079056    0.01804972    3.14158689
   -5.20312    0.01800825    3.14158690    0.01294971    1.57079057    0.01800825    3.14158690
   -5.18750    0.01796263    3.14158690    0.01338075    1.57079058    0.01796263    3.14158690
   -5.17188    0.01791287    3.14158691    0.01381897    1.57079059    0.01791287    3.14158691
   -5.15625    0.01785901    3.14158692    0.01426430    1.57079060    0.01785901    3.14158692
   -5.14062    0.01780107    3.14158693    0.01471669    1.57079060    0.01780107    3.14158693
   -5.12500    0.01773909    3.14158694    0.01517610    1.57079061    0.01773909    3.14158694
   -5.10938    0.01767309    3.14158695    0.01564245    1.57079062    0.01767309    3.14158695
   -5.09375    0.01760310    3.14158696    0.01611568    1.57079063    0.01760310    3.14158696
   -5.07812    0.01752918    3.14158697    0.01659573    1.57079064    0.01752918    3.14158697
   -5.06250    0.01745133    3.14158698    0.01708253    1.57079065    0.01745133    3.14158698
   -5.04688    0.01736962    3.14158699    0.01757601    1.57079066    0.01736962    3.14158699
   -5.03125    0.01728407    3.14158700    0.01807608    1.57079067    0.01728407    3.14158700
   -5.01562    0.01719473    3.14158701    0.01858267    1.57079068    0.01719473    3.14158701
   -5.00000    0.01710163    3.14158701    0.01909570    1.57079069    0.01710163    3.14158701
   -4.98438    0.01700483    3.14158702    0.01961508    1.57079070    0.01700483    3.14158702
   -4.96875    0.01690436    3.14158703    0.02014072    1.57079071    0.01690436    3.14158703
   -4.95312    0.01680028    3.14158704    0.02067253    1.57079072    0.01680028    3.14158704
   -4.93750    0.01669263    3.14158705    0.02121043    1.57079073    0.01669263    3.14158705
   -4.92188    0.01658145    3.14158706    0.02175430    1.57079074    0.01658145    3.14158706
   -4.90625    0.01646681    3.14158707    0.02230405    1.57079075    0.01646681    3.14158707
   -4.89062    0.01634876    3.14158708    0.02285957    1.57079076    0.01634876    3.14158708
   -4.87500    0.01622734    3.14158709    0.02342077    1.57079077    0.01622734    3.14158709
   -4.85938    0.01610261    3.14158710    0.02398753    1.57079078    0.01610261    3.14158710
   -4.84375    0.01597464    3.14158711    0.02455974    1.57079079    0.01597464    3.14158711
   -4.82812    0.01584347    3.14158712    0.02513729    1.57079080    0.01584347    3.14158712
   -4.81250    0.01570916    3.14158713    0.02572005    1.57079081    0.01570916    3.14158713
   -4.79688    0.01557178    3.14158715    0.02630792    1.57079082    0.01557178    3.14158715
   -4.78125    0.01543140    3.14158716    0.02690076    1.57079083    0.01543140    3.14158716
   -4.76562    0.01528806    3.14158717    0.02749845    1.57079084    0.01528806    3.14158717
   -4.75000    0.01514183    3.14158718    0.02810087    1.57079085    0.01514183    3.14158718
   -4.73438    0.01499279    3.14158719    0.02870789    1.57079086    0.01499279    3.14158719
   -4.71875    0.01484099    3.14158720    0.02931937    1.57079087    0.01484099    3.14158720
   -4.70312    0.01468651    3.14158721    0.02993517    1.57079088    0.01468651    3.14158721
   -4.68750    0.01452941    3.14158722    0.03055517    1.57079089    0.01452941    3.14158722
   -4.67188    0.01436977    3.14158723    0.03117922    1.57079090    0.01436977    3.14158723
   -4.65625    0.01420765    3.14158724    0.03180718    1.57079092    0.01420765    3.14158724
   -4.64062    0.01404312    3.14158725    0.03243891    1.57079093    0.01404312    3.14158725
   -4.62500    0.01387627    3.14158726    0.03307426    1.57079094    0.01387627    3.14158726
   -4.60938    0.01370716    3.14158728    0.03371308    1.57079095    0.01370716    3.14158728
   -4.59375    0.01353588    3.14158729    0.03435522    1.57079096    0.01353588    3.14158729
   -4.57812    0.01336248    3.14158730    0.03500054    1.57079097    0.01336248    3.14158730
   -4.56250    0.01318707    3.14158731    0.03564887    1.57079098    0.01318707    3.14158731
   -4.54688    0.01300970    3.14158732    0.03630007    1.57079099    0.01300970    3.14158732
   -4.53125    0.01283047    3.14158733    0.03695396    1.57079101    0.01283047    3.14158733
   -4.51562    0.01264945    3.14158734    0.03761040    1.57079102    0.01264945    3.14158734
   -4.50000    0.01246672    3.14158736    0.03826922    1.57079103    0.01246672    3.14158736
   -4.48438    0.01228236    3.14158737    0.03893027    1.57079104    0.01228236    3.14158737
   -4.46875    0.01209646    3.14158738    0.03959336    1.57079105    0.01209646    3.14158738
   -4.45312    0.01190910    3.14158739    0.04025835    1.57079106    0.01190910    3.14158739
   -4.43750    0.01172037    3.14158740    0.04092505    1.57079108    0.01172037    3.14158740
   -4.42188    0.01153034    3.14158741    0.04159331    1.57079109    0.01153034    3.14158741
   -4.40625    0.01133911    3.14158743    0.04226295    1.57079110    0.01133911    3.14158743
   -4.39062    0.01114676    3.14158744    0.04293380    1.57079111    0.01114676    3.14158744
   -4.37500    0.01095337    3.14158745    0.04360568    1.57079112    0.01095337    3.14158745
   -4.35938    0.01075904    3.14158746    0.04427843    1.57079114    0.01075904    3.14158746
   -4.34375    0.01056386    3.14158748    0.04495187    1.57079115    0.01056386    3.14158748
   -4.32812    0.01036790    3.14158749    0.04562581    1.57079116    0.01036790    3.14158749
   -4.31250    0.01017126    3.14158750    0.04630009    1.57079117    0.01017126    3.14158750
   -4.29688    0.00997404    3.14158751    0.04697452    1.57079119    0.00997404    3.14158751
   -4.28125    0.00977631    3.14158753    0.04764892    1.57079120    0.00977631    3.14158753
   -4.26562    0.00957817    3.14158754    0.04832312    1.57079121    0.00957817    3.14158754
   -4.25000    0.00937971    3.14158755    0.04899694    1.57079122    0.00937971    3.14158755
   -4.23438    0.00918102    3.14158756    0.04967018    1.57079124    0.00918102    3.14158756
   -4.21875    0.00898220    3.14158758    0.05034267    1.57079125    0.00898220    3.14158758
   -4.20312    0.00878333    3.14158759    0.05101423    1.57079126    0.00878333    3.14158759
   -4.18750    0.00858451    3.14158760    0.05168467    1.57079127    0.00858451    3.14158760
   -4.17188    0.00838582    3.14158761    0.05235382    1.57079129    0.00838582    3.14158761
   -4.15625    0.00818736    3.14158763    0.05302147    1.57079130    0.00818736    3.14158763
   -4.14062    0.00798923    3.14158764    0.05368746    1.57079131    0.00798923    3.14158764
   -4.12500    0.00779152    3.14158765    0.05435158    1.57079133    0.00779152    3.14158765
   -4.10938    0.00759431    3.14158767    0.05501367    1.57079134    0.00759431    3.14158767
   -4.09375    0.00739770    3.14158768    0.05567354    1.57079135    0.00739770    3.14158768
   -4.07812    0.00720179    3.14158769    0.05633099    1.57079137    0.00720179    3.14158769
   -4.06250    0.00700666    3.14158771    0.05698584    1.57079138    0.00700666    3.14158771
   -4.04688    0.00681241    3.14158772    0.05763791    1.57079139    0.00681241    3.14158772
   -4.03125    0.00661914    3.14158773    0.05828702    1.57079141    0.00661914    3.14158773
   -4.01562    0.00642693    3.14158775    0.05893297    1.57079142    0.00642693    3.14158775
   -4.00000    0.00623587    3.14158776    0.05957559    1.57079143    0.00623587    3.14158776
   -3.98438    0.00604607    3.14158778    0.06021469    1.57079145    0.00604607    3.14158778
   -3.96875    0.00585761    3.14158779    0.06085008    1.57079146    0.00585761    3.14158779
   -3.95312    0.00567058    3.14158780    0.06148158    1.57079148    0.00567058    3.14158780
   -3.93750    0.00548507    3.14158782    0.06210901    1.57079149    0.00548507    3.14158782
   -3.92188    0.00530119    3.14158783    0.06273219    1.57079150    0.00530119    3.14158783
   -3.90625    0.00511901    3.14158784    0.06335093    1.57079152    0.00511901    3.14158784
   -3.89062    0.00493862    3.14158786    0.06396505    1.57079153    0.00493862    3.14158786
   -3.87500    0.00476013    3.14158787    0.06457438    1.57079155    0.00476013    3.14158787
   -3.85938    0.00458361    3.14158789    0.06517873    1.57079156    0.00458361    3.14158789
   -3.84375    0.00440916    3.14158790    0.06577792    1.57079157    0.00440916    3.14158790
   -3.82812    0.00423687    3.14158792    0.06637179    1.57079159    0.00423687    3.14158792
   -3.81250    0.00406682    3.14158793    0.06696014    1.57079160    0.00406682    3.14158793
   -3.79688    0.00389910    3.14158794    0.06754281    1.57079162    0.00389910    3.14158794
   -3.78125    0.00373380    3.14158796    0.06811962    1.57079163    0.00373380    3.14158796
   -3.76562    0.00357100    3.14158797    0.06869040    1.57079165    0.00357100    3.14158797
   -3.75000    0.00341080    3.14158799    0.06925497    1.57079166    0.00341080    3.14158799
   -3.73438    0.00325328    3.14158800    0.06981317    1.57079168    0.00325328    3.14158800
   -3.71875    0.00309852    3.14158802    0.07036483    1.57079169    0.00309852    3.14158802
   -3.70312    0.00294660    3.14158803    0.07090978    1.57079170    0.00294660    3.14158803
   -3.68750    0.00279761    3.14158805    0.07144785    1.57079172    0.00279761    3.14158805
   -3.67188    0.00265163    3.14158806    0.07197888    1.57079173    0.00265163    3.14158806
   -3.65625    0.00250874    3.14158808    0.07250270    1.57079175    0.00250874    3.14158808
   -3.64062    0.00236903    3.14158809    0.07301917    1.57079176    0.00236903    3.14158809
   -3.62500    0.00223256    3.14158811    0.07352810    1.57079178    0.00223256    3.14158811
   -3.60938    0.00209943    3.14158812    0.07402936    1.57079179    0.00209943    3.14158812
   -3.59375    0.00196971    3.14158814    0.07452278    1.57079181    0.00196971    3.14158814
   -3.57812    0.00184347    3.14158815    0.07500821    1.57079182    0.00184347    3.14158815
   -3.56250    0.00172079    3.14158817    0.07548550    1.57079184    0.00172079    3.14158817
   -3.54688    0.00160175    3.14158818    0.07595449    1.57079185    0.00160175    3.14158818
   -3.53125    0.00148642    3.14158820    0.07641505    1.57079187    0.00148642    3.14158820
   -3.51562    0.00137487    3.14158821    0.07686703    1.57079189    0.00137487    3.14158821
   -3.50000    0.00126718    3.14158823    0.07731027    1.57079190    0.00126718    3.14158823
   -3.48438    0.00116341    3.14158824    0.07774465    1.57079192    0.00116341    3.14158824
   -3.46875    0.00106363    3.14158826    0.07817002    1.57079193    0.00106363    3.14158826
   -3.45312    0.00096792    3.14158827    0.07858625    1.57079195    0.00096792    3.14158827
   -3.43750    0.00087634    3.14158829    0.07899320    1.57079196    0.00087634    3.14158829
   -3.42188    0.00078895    3.14158831    0.07939074    1.57079198    0.00078895    3.14158831
   -3.40625    0.00070582    3.14158832    0.07977875    1.57079199    0.00070582    3.14158832
   -3.39062    0.00062701    3.14158834    0.08015709    1.57079201    0.00062701    3.14158834
   -3.37500    0.00055258    3.14158835    0.08052565    1.57079203    0.00055258    3.14158835
   -3.35938    0.00048260    3.14158837    0.08088430    1.57079204    0.00048260    3.14158837
   -3.34375    0.00041712    3.14158839    0.08123293    1.57079206    0.00041712    3.14158839
   -3.32812    0.00035620    3.14158840    0.08157141    1.57079207    0.00035620    3.14158840
   -3.31250    0.00029991    3.14158842    0.08189964    1.57079209    0.00029991    3.14158842
   -3.29688    0.00024828    3.14158843    0.08221751    1.57079211    0.00024828    3.14158843
   -3.28125    0.00020138    3.14158845    0.08252491    1.57079212    0.00020138    3.14158845
   -3.26562    0.00015925    3.14158847    0.08282174    1.57079214    0.00015925    3.14158847
   -3.25000    0.00012196    3.14158848    0.08310788    1.57079216    0.00012196    3.14158848
   -3.23438    0.00008954    3.14158850    0.08338326    1.57079217    0.00008954    3.14158850
   -3.21875    0.00006205    3.14158852    0.08364777    1.57079219    0.00006205    3.14158852
   -3.20312    0.00003953    3.14158853    0.08390132    1.57079220    0.00003953    3.14158853
   -3.18750    0.00002202    3.14158855    0.08414382    1.57079222    0.00002202    3.14158855
   -3.17188    0.00000957    3.14158857    0.08437518    1.57079224    0.00000957    3.14158857
   -3.15625    0.00000222    3.14158858    0.08459533    1.57079225    0.00000222    3.14158858
   -3.14062    0.00000001   -0.00000409    0.08480418    1.57079227    0.00000001   -0.00000409
   -3.12500    0.00000298   -0.00000404    0.08500166    1.57079229    0.00000298   -0.00000404
   -3.10938    0.00001116   -0.00000402    0.08518769    1.57079230    0.00001116   -0.00000402
   -3.09375    0.00002459   -0.00000401    0.08536221    1.57079232    0.00002459   -0.00000401
   -3.07812    0.00004330   -0.00000399    0.08552515    1.57079234    0.00004330   -0.00000399
   -3.06250    0.00006733   -0.00000397    0.08567644    1.57079236    0.00006733   -0.00000397
   -3.04688    0.00009669   -0.00000396    0.08581603    1.57079237    0.00009669   -0.00000396
   -3.03125    0.00013143   -0.00000394    0.08594386    1.57079239    0.00013143   -0.00000394
   -3.01562    0.00017156   -0.00000392    0.08605988    1.57079241    0.00017156   -0.00000392
   -3.00000    0.00021712   -0.00000390    0.08616404    1.57079242    0.00021712   -0.00000390
   -2.98438    0.00026812   -0.00000389    0.08625630    1.57079244    0.00026812   -0.00000389
   -2.96875    0.00032459   -0.00000387    0.08633660    1.57079246    0.00032459   -0.00000387
   -2.95312    0.00038654   -0.00000385    0.08640492    1.57079247    0.00038654   -0.00000385
   -2.93750    0.00045399   -0.00000383    0.08646122    1.57079249    0.00045399   -0.00000383
   -2.92188    0.00052696   -0.00000382    0.08650546    1.57079251    0.00052696   -0.00000382
   -2.90625    0.00060546   -0.00000380    0.08653762    1.57079253    0.00060546   -0.00000380
   -2.89062    0.00068951   -0.00000378    0.08655768    1.57079254    0.00068951   -0.00000378
   -2.87500    0.00077911   -0.00000377    0.08656561    1.57079256    0.00077911   -0.00000377
   -2.85938    0.00087427   -0.00000375    0.08656139    1.57079258    0.00087427   -0.00000375
   -2.84375    0.00097500   -0.00000373    0.08654502    1.57079260    0.00097500   -0.00000373
   -2.82812    0.00108131   -0.00000371    0.08651648    1.57079261    0.00108131   -0.00000371
   -2.81250    0.00119320   -0.00000369    0.08647577    1.57079263    0.00119320   -0.00000369
   -2.79688    0.00131066   -0.00000368    0.08642289    1.57079265    0.00131066   -0.00000368
   -2.78125    0.00143371   -0.00000366    0.08635783    1.57079267    0.00143371   -0.00000366
   -2.76562    0.00156233   -0.00000364    0.08628060    1.57079269    0.00156233   -0.00000364
   -2.75000    0.00169652   -0.00000362    0.08619120    1.57079270    0.00169652   -0.00000362
   -2.73438    0.00183628   -0.00000361    0.08608966    1.57079272    0.00183628   -0.00000361
   -2.71875    0.00198159   -0.00000359    0.08597599    1.57079274    0.00198159   -0.00000359
   -2.70312    0.00213246   -0.00000357    0.08585020    1.57079276    0.00213246   -0.00000357
   -2.68750    0.00228886   -0.00000355    0.08571232    1.57079277    0.00228886   -0.00000355
   -2.67188    0.00245079   -0.00000353    0.08556238    1.57079279    0.00245079   -0.00000353
   -2.65625    0.00261822   -0.00000352    0.08540041    1.57079281    0.00261822   -0.00000352
   -2.64062    0.00279115   -0.00000350    0.08522643    1.57079283    0.00279115   -0.00000350
   -2.62500    0.00296954   -0.00000348    0.08504050    1.57079285    0.00296954   -0.00000348
   -2.60938    0.00315339   -0.00000346    0.08484264    1.57079287    0.00315339   -0.00000346
   -2.59375    0.00334267   -0.00000344    0.08463291    1.57079288    0.00334267   -0.00000344
   -2.57812    0.00353735   -0.00000342    0.08441136    1.57079290    0.00353735   -0.00000342
   -2.56250    0.00373742   -0.00000341    0.08417803    1.57079292    0.00373742   -0.00000341
   -2.54688    0.00394283   -0.00000339    0.08393298    1.57079294    0.00394283   -0.00000339
   -2.53125    0.00415356   -0.00000337    0.08367628    1.57079296    0.00415356   -0.00000337
   -2.51562    0.00436958   -0.00000335    0.08340798    1.57079298    0.00436958   -0.00000335
   -2.50000    0.00459086   -0.00000333    0.08312815    1.57079299    0.00459086   -0.00000333
   -2.48438    0.00481736   -0.00000331    0.08283687    1.57079301    0.00481736   -0.00000331
   -2.46875    0.00504904   -0.00000330    0.08253420    1.57079303    0.00504904   -0.00000330
   -2.45312    0.00528587   -0.00000328    0.08222023    1.57079305    0.00528587   -0.00000328
   -2.43750    0.00552780   -0.00000326    0.08189503    1.57079307    0.00552780   -0.00000326
   -2.42188    0.00577480   -0.00000324    0.08155869    1.57079309    0.00577480   -0.00000324
   -2.40625    0.00602682   -0.00000322    0.08121129    1.57079311    0.00602682   -0.00000322
   -2.39062    0.00628380   -0.00000320    0.08085294    1.57079313    0.00628380   -0.00000320
   -2.37500    0.00654572   -0.00000318    0.08048371    1.57079314    0.00654572   -0.00000318
   -2.35938    0.00681251   -0.00000316    0.08010372    1.57079316    0.00681251   -0.00000316
   -2.34375    0.00708413   -0.00000314    0.07971306    1.57079318    0.00708413   -0.00000314
   -2.32812    0.00736052   -0.00000313    0.07931184    1.57079320    0.00736052   -0.00000313
   -2.31250    0.00764163   -0.00000311    0.07890016    1.57079322    0.00764163   -0.00000311
   -2.29688    0.00792740   -0.00000309    0.07847814    1.57079324    0.00792740   -0.00000309
   -2.28125    0.00821779   -0.00000307    0.07804588    1.57079326    0.00821779   -0.00000307
   -2.26562    0.00851272   -0.00000305    0.07760352    1.57079328    0.00851272   -0.00000305
   -2.25000    0.00881214   -0.00000303    0.07715117    1.57079330    0.00881214   -0.00000303
   -2.23438    0.00911598   -0.00000301    0.07668895    1.57079332    0.00911598   -0.00000301
   -2.21875    0.00942419   -0.00000299    0.07621699    1.57079334    0.00942419   -0.00000299
   -2.20312    0.00973669   -0.00000297    0.07573542    1.57079335    0.00973669   -0.00000297
   -2.18750    0.01005342   -0.00000295    0.07524438    1.57079337    0.01005342   -0.00000295
   -2.17188    0.01037432   -0.00000293    0.07474399    1.57079339    0.01037432   -0.00000293
   -2.15625    0.01069931   -0.00000291    0.07423441    1.57079341    0.01069931   -0.00000291
   -2.14062    0.01102832   -0.00000289    0.07371577    1.57079343    0.01102832   -0.00000289
   -2.12500    0.01136128   -0.00000288    0.07318821    1.57079345    0.01136128   -0.00000288
   -2.10938    0.01169812   -0.00000286    0.07265189    1.57079347    0.01169812   -0.00000286
   -2.09375    0.01203876   -0.00000284    0.07210696    1.57079349    0.01203876   -0.00000284
   -2.07812    0.01238312   -0.00000282    0.07155356    1.57079351    0.01238312   -0.00000282
   -2.06250    0.01273112   -0.00000280    0.07099186    1.57079353    0.01273112   -0.00000280
   -2.04688    0.01308270   -0.00000278    0.07042201    1.57079355    0.01308270   -0.00000278
   -2.03125    0.01343776   -0.00000276    0.06984418    1.57079357    0.01343776   -0.00000276
   -2.01562    0.01379622   -0.00000274    0.06925853    1.57079359    0.01379622   -0.00000274
   -2.00000    0.01415800   -0.00000272    0.06866522    1.57079361    0.01415800   -0.00000272
   -1.98438    0.01452302   -0.00000270    0.06806442    1.57079363    0.01452302   -0.00000270
   -1.96875    0.01489119   -0.00000268    0.06745631    1.57079365    0.01489119   -0.00000268
   -1.95312    0.01526242   -0.00000266    0.06684106    1.57079367    0.01526242   -0.00000266
   -1.93750    0.01563663   -0.00000264    0.06621885    1.57079369    0.01563663   -0.00000264
   -1.92188    0.01601372   -0.00000262    0.06558985    1.57079371    0.01601372   -0.00000262
   -1.90625    0.01639362   -0.00000260    0.06495424    1.57079373    0.01639362   -0.00000260
   -1.89062    0.01677621   -0.00000258    0.06431220    1.57079375    0.01677621   -0.00000258
   -1.87500    0.01716142   -0.00000256    0.06366393    1.57079377    0.01716142   -0.00000256
   -1.85938    0.01754915   -0.00000254    0.06300960    1.57079379    0.01754915   -0.00000254
   -1.84375    0.01793931   -0.00000252    0.06234941    1.57079381    0.01793931   -0.00000252
   -1.82812    0.01833180   -0.00000250    0.06168355    1.57079383    0.01833180   -0.00000250
   -1.81250    0.01872652   -0.00000248    0.06101220    1.57079385    0.01872652   -0.00000248
   -1.79688    0.01912338   -0.00000246    0.06033557    1.57079387    0.01912338   -0.00000246
   -1.78125    0.01952227   -0.00000244    0.05965385    1.57079389    0.01952227   -0.00000244
   -1.76562    0.01992311   -0.00000242    0.05896723    1.57079391    0.01992311   -0.00000242
   -1.75000    0.02032579   -0.00000240    0.05827592    1.57079393    0.02032579   -0.00000240
   -1.73438    0.02073020   -0.00000238    0.05758012    1.57079395    0.02073020   -0.00000238
   -1.71875    0.02113626   -0.00000236    0.05688002    1.57079397    0.02113626   -0.00000236
   -1.70312    0.02154386   -0.00000234    0.05617584    1.57079399    0.02154386   -0.00000234
   -1.68750    0.02195288   -0.00000232    0.05546778    1.57079401    0.02195288   -0.00000232
   -1.67188    0.02236324   -0.00000230    0.05475604    1.57079403    0.02236324   -0.00000230
   -1.65625    0.02277483   -0.00000228    0.05404083    1.57079405    0.02277483   -0.00000228
   -1.64062    0.02318754   -0.00000226    0.05332237    1.57079407    0.02318754   -0.00000226
   -1.62500    0.02360127   -0.00000223    0.05260085    1.57079409    0.02360127   -0.00000223
   -1.60938    0.02401591   -0.00000221    0.05187650    1.57079411    0.02401591   -0.00000221
   -1.59375    0.02443136   -0.00000219    0.05114952    1.57079413    0.02443136   -0.00000219
   -1.57812    0.02484751   -0.00000217    0.05042014    1.57079415    0.02484751   -0.00000217
   -1.56250    0.02526425   -0.00000215    0.04968855    1.57079417    0.02526425   -0.00000215
   -1.54688    0.02568147   -0.00000213    0.04895498    1.57079419    0.02568147   -0.00000213
   -1.53125    0.02609908   -0.00000211    0.04821964    1.57079422    0.02609908   -0.00000211
   -1.51562    0.02651695   -0.00000209    0.04748275    1.57079424    0.02651695   -0.00000209
   -1.50000    0.02693498   -0.00000207    0.04674453    1.57079426    0.02693498   -0.00000207
   -1.48438    0.02735307   -0.00000205    0.04600518    1.57079428    0.02735307   -0.00000205
   -1.46875    0.02777110   -0.00000203    0.04526494    1.57079430    0.02777110   -0.00000203
   -1.45312    0.02818897   -0.00000201    0.04452402    1.57079432    0.02818897   -0.00000201
   -1.43750    0.02860656   -0.00000199    0.04378263    1.57079434    0.02860656   -0.00000199
   -1.42188    0.02902376   -0.00000197    0.04304100    1.57079436    0.02902376   -0.00000197
   -1.40625    0.02944048   -0.00000195    0.04229935    1.57079438    0.02944048   -0.00000195
   -1.39062    0.02985658   -0.00000192    0.04155789    1.57079440    0.02985658   -0.00000192
   -1.37500    0.03027198   -0.00000190    0.04081684    1.57079442    0.03027198   -0.00000190
   -1.35938    0.03068655   -0.00000188    0.04007643    1.57079444    0.03068655   -0.00000188
   -1.34375    0.03110020   -0.00000186    0.03933686    1.57079447    0.03110020   -0.00000186
   -1.32812    0.03151280   -0.00000184    0.03859837    1.57079449    0.03151280   -0.00000184
   -1.31250    0.03192425   -0.00000182    0.03786117    1.57079451    0.03192425   -0.00000182
   -1.29688    0.03233443   -0.00000180    0.03712547    1.57079453    0.03233443   -0.00000180
   -1.28125    0.03274325   -0.00000178    0.03639151    1.57079455    0.03274325   -0.00000178
   -1.26562    0.03315059   -0.00000176    0.03565949    1.57079457    0.03315059   -0.00000176
   -1.25000    0.03355635   -0.00000174    0.03492962    1.57079459    0.03355635   -0.00000174
   -1.23438    0.03396041   -0.00000171    0.03420214    1.57079461    0.03396041   -0.00000171
   -1.21875    0.03436266   -0.00000169    0.03347726    1.57079463    0.03436266   -0.00000169
   -1.20312    0.03476300   -0.00000167    0.03275518    1.57079465    0.03476300   -0.00000167
   -1.18750    0.03516133   -0.00000165    0.03203613    1.57079468    0.03516133   -0.00000165
   -1.17188    0.03555753   -0.00000163    0.03132032    1.57079470    0.03555753   -0.00000163
   -1.15625    0.03595149   -0.00000161    0.03060796    1.57079472    0.03595149   -0.00000161
   -1.14062    0.03634312   -0.00000159    0.02989926    1.57079474    0.03634312   -0.00000159
   -1.12500    0.03673230   -0.00000157    0.02919444    1.57079476    0.03673230   -0.00000157
   -1.10938    0.03711893   -0.00000154    0.02849371    1.57079478    0.03711893   -0.00000154
   -1.09375    0.03750291   -0.00000152    0.02779727    1.57079480    0.03750291   -0.00000152
   -1.07812    0.03788414   -0.00000150    0.02710534    1.57079483    0.03788414   -0.00000150
   -1.06250    0.03826250   -0.00000148    0.02641811    1.57079485    0.03826250   -0.00000148
   -1.04688    0.03863789   -0.00000146    0.02573580    1.57079487    0.03863789   -0.00000146
   -1.03125    0.03901022   -0.00000144    0.02505861    1.57079489    0.03901022   -0.00000144
   -1.01562    0.03937939   -0.00000142    0.02438673    1.57079491    0.03937939   -0.00000142
   -1.00000    0.03974529   -0.00000139    0.02372038    1.57079493    0.03974529   -0.00000139
   -0.98438    0.04010782   -0.00000137    0.02305975    1.57079495    0.04010782   -0.00000137
   -0.96875    0.04046688   -0.00000135    0.02240504    1.57079497    0.04046688   -0.00000135
   -0.95312    0.04082238   -0.00000133    0.02175644    1.57079500    0.04082238   -0.00000133
   -0.93750    0.04117422   -0.00000131    0.02111415    1.57079502    0.04117422   -0.00000131
   -0.92188    0.04152231   -0.00000129    0.02047836    1.57079504    0.04152231   -0.00000129
   -0.90625    0.04186654   -0.00000127    0.01984927    1.57079506    0.04186654   -0.00000127
   -0.89062    0.04220683   -0.00000124    0.01922705    1.57079508    0.04220683   -0.00000124
   -0.87500    0.04254307   -0.00000122    0.01861189    1.57079510    0.04254307   -0.00000122
   -0.85938    0.04287518   -0.00000120    0.01800399    1.57079513    0.04287518   -0.00000120
   -0.84375    0.04320308   -0.00000118    0.01740352    1.57079515    0.04320308   -0.00000118
   -0.82812    0.04352665   -0.00000116    0.01681066    1.57079517    0.04352665   -0.00000116
   -0.81250    0.04384583   -0.00000114    0.01622560    1.57079519    0.04384583   -0.00000114
   -0.79688    0.04416052   -0.00000112    0.01564850    1.57079521    0.04416052   -0.00000112
   -0.78125    0.04447062   -0.00000109    0.01507953    1.57079523    0.04447062   -0.00000109
   -0.76562    0.04477607   -0.00000107    0.01451888    1.57079526    0.04477607   -0.00000107
   -0.75000    0.04507677   -0.00000105    0.01396671    1.57079528    0.04507677   -0.00000105
   -0.73438    0.04537265   -0.00000103    0.01342318    1.57079530    0.04537265   -0.00000103
   -0.71875    0.04566361   -0.00000101    0.01288846    1.57079532    0.04566361   -0.00000101
   -0.70312    0.04594958   -0.00000099    0.01236271    1.57079534    0.04594958   -0.00000099
   -0.68750    0.04623048   -0.00000096    0.01184608    1.57079536    0.04623048   -0.00000096
   -0.67188    0.04650623   -0.00000094    0.01133873    1.57079539    0.04650623   -0.00000094
   -0.65625    0.04677676   -0.00000092    0.01084082    1.57079541    0.04677676   -0.00000092
   -0.64062    0.04704199   -0.00000090    0.01035249    1.57079543    0.04704199   -0.00000090
   -0.62500    0.04730185   -0.00000088    0.00987389    1.57079545    0.04730185   -0.00000088
   -0.60938    0.04755626   -0.00000085    0.00940517    1.57079547    0.04755626   -0.00000085
   -0.59375    0.04780516   -0.00000083    0.00894646    1.57079549    0.04780516   -0.00000083
   -0.57812    0.04804847   -0.00000081    0.00849791    1.57079552    0.04804847   -0.00000081
   -0.56250    0.04828613   -0.00000079    0.00805964    1.57079554    0.04828613   -0.00000079
   -0.54688    0.04851808   -0.00000077    0.00763180    1.57079556    0.04851808   -0.00000077
   -0.53125    0.04874424   -0.00000075    0.00721451    1.57079558    0.04874424   -0.00000075
   -0.51562    0.04896456   -0.00000072    0.00680789    1.57079560    0.04896456   -0.00000072
   -0.50000    0.04917897   -0.00000070    0.00641206    1.57079562    0.04917897   -0.00000070
   -0.48438    0.04938742   -0.00000068    0.00602716    1.57079565    0.04938742   -0.00000068
   -0.46875    0.04958984   -0.00000066    0.00565329    1.57079567    0.04958984   -0.00000066
   -0.45312    0.04978618   -0.00000064    0.00529056    1.57079569    0.04978618   -0.00000064
   -0.43750    0.04997639   -0.00000061    0.00493909    1.57079571    0.04997639   -0.00000061
   -0.42188    0.05016040   -0.00000059    0.00459898    1.57079573    0.05016040   -0.00000059
   -0.40625    0.05033818   -0.00000057    0.00427033    1.57079576    0.05033818   -0.00000057
   -0.39062    0.05050967   -0.00000055    0.00395324    1.57079578    0.05050967   -0.00000055
   -0.37500    0.05067483   -0.00000053    0.00364781    1.57079580    0.05067483   -0.00000053
   -0.35938    0.05083360   -0.00000051    0.00335414    1.57079582    0.05083360   -0.00000051
   -0.34375    0.05098595   -0.00000048    0.00307230    1.57079584    0.05098595   -0.00000048
   -0.32812    0.05113182   -0.00000046    0.00280238    1.57079587    0.05113182   -0.00000046
   -0.31250    0.05127119   -0.00000044    0.00254447    1.57079589    0.05127119   -0.00000044
   -0.29688    0.05140400   -0.00000042    0.00229864    1.57079591    0.05140400   -0.00000042
   -0.28125    0.05153023   -0.00000040    0.00206497    1.57079593    0.05153023   -0.00000040
   -0.26562    0.05164984   -0.00000037    0.00184353    1.57079595    0.05164984   -0.00000037
   -0.25000    0.05176279   -0.00000035    0.00163438    1.57079598    0.05176279   -0.00000035
   -0.23438    0.05186906   -0.00000033    0.00143759    1.57079600    0.05186906   -0.00000033
   -0.21875    0.05196861   -0.00000031    0.00125322    1.57079602    0.05196861   -0.00000031
   -0.20312    0.05206142   -0.00000029    0.00108131    1.57079604    0.05206142   -0.00000029
   -0.18750    0.05214745   -0.00000026    0.00092194    1.57079606    0.05214745   -0.00000026
   -0.17188    0.05222670   -0.00000024    0.00077513    1.57079609    0.05222670   -0.00000024
   -0.15625    0.05229912   -0.00000022    0.00064094    1.57079611    0.05229912   -0.00000022
   -0.14062    0.05236471   -0.00000020    0.00051941    1.57079613    0.05236471   -0.00000020
   -0.12500    0.05242345   -0.00000018    0.00041058    1.57079615    0.05242345   -0.00000018
   -0.10938    0.05247531   -0.00000015    0.00031447    1.57079617    0.05247531   -0.00000015
   -0.09375    0.05252029   -0.00000013    0.00023111    1.57079620    0.05252029   -0.00000013
   -0.07812    0.05255837   -0.00000011    0.00016054    1.57079622    0.05255837   -0.00000011
   -0.06250    0.05258954   -0.00000009    0.00010277    1.57079624    0.05258954   -0.00000009
   -0.04688    0.05261379   -0.00000007    0.00005782    1.57079626    0.05261379   -0.00000007
   -0.03125    0.05263112   -0.00000004    0.00002570    1.57079628    0.05263112   -0.00000004
   -0.01562    0.05264152   -0.00000002    0.00000643    1.57079631    0.05264152   -0.00000002
    0.00000    0.05264499   -0.00000000    0.00000000    3.07583309    0.05264499   -0.00000000
    0.01562    0.05264152    0.00000002    0.00000643   -1.57079631    0.05264152    0.00000002
    0.03125    0.05263112    0.00000004    0.00002570   -1.57079628    0.05263112    0.00000004
    0.04688    0.05261379    0.00000007    0.00005782   -1.57079626    0.05261379    0.00000007
    0.06250    0.05258954    0.00000009    0.00010277   -1.57079624    0.05258954    0.00000009
    0.07812    0.05255837    0.00000011    0.00016054   -1.57079622    0.05255837    0.00000011
    0.09375    0.05252029    0.00000013    0.00023111   -1.57079620    0.05252029    0.00000013
    0.10938    0.05247531    0.00000015    0.00031447   -1.57079617    0.05247531    0.00000015
    0.12500    0.05242345    0.00000018    0.00041058   -1.57079615    0.05242345    0.00000018
    0.14062    0.05236471    0.00000020    0.00051941   -1.57079613    0.05236471    0.00000020
    0.15625    0.05229912    0.00000022    0.00064094   -1.57079611    0.05229912    0.00000022
    0.17188    0.05222670    0.00000024    0.00077513   -1.57079609    0.05222670    0.00000024
    0.18750    0.05214745    0.00000026    0.00092194   -1.57079606    0.05214745    0.00000026
    0.20312    0.05206142    0.00000029    0.00108131   -1.57079604    0.05206142    0.00000029
    0.21875    0.05196861    0.00000031    0.00125322   -1.57079602    0.05196861    0.00000031
    0.23438    0.05186906    0.00000033    0.00143759   -1.57079600    0.05186906    0.00000033
    0.25000    0.05176279    0.00000035    0.00163438   -1.57079598    0.05176279    0.00000035
    0.26562    0.05164984    0.00000037    0.00184353   -1.57079595    0.05164984    0.00000037
    0.28125    0.05153023    0.00000040    0.00206497   -1.57079593    0.05153023    0.00000040
    0.29688    0.05140400    0.00000042    0.00229864   -1.57079591    0.05140400    0.00000042
    0.31250    0.05127119    0.00000044    0.00254447   -1.57079589    0.05127119    0.00000044
    0.32812    0.05113182    0.00000046    0.00280238   -1.57079587    0.05113182    0.00000046
    0.34375    0.05098595    0.00000048    0.00307230   -1.57079584    0.05098595    0.00000048
    0.35938    0.05083360    0.00000051    0.00335414   -1.57079582    0.05083360    0.00000051
    0.37500    0.05067483    0.00000053    0.00364781   -1.57079580    0.05067483    0.00000053
    0.39062    0.05050967    0.00000055    0.00395324   -1.57079578    0.05050967    0.00000055
    0.40625    0.05033818    0.00000057    0.00427033   -1.57079576    0.05033818    0.00000057
    0.42188    0.05016040    0.00000059    0.00459898   -1.57079573    0.05016040    0.00000059
    0.43750    0.04997639    0.00000061    0.00493909   -1.57079571    0.04997639    0.00000061
    0.45312    0.04978618    0.00000064    0.00529056   -1.57079569    0.04978618    0.00000064
    0.46875    0.04958984    0.00000066    0.00565329   -1.57079567    0.04958984    0.00000066
    0.48438    0.04938742    0.00000068    0.00602716   -1.57079565    0.04938742    0.00000068
    0.50000    0.04917897    0.00000070    0.00641206   -1.57079562    0.04917897    0.00000070
    0.51562    0.04896456    0.00000072    0.00680789   -1.57079560    0.04896456    0.00000072
    0.53125    0.04874424    0.00000075    0.00721451   -1.57079558    0.04874424    0.00000075
    0.54688    0.04851808    0.00000077    0.00763180   -1.57079556    0.04851808    0.00000077
    0.56250    0.04828613    0.00000079    0.00805964   -1.57079554    0.04828613    0.00000079
    0.57812    0.04804847    0.00000081    0.00849791   -1.57079552    0.04804847    0.00000081
    0.59375    0.04780516    0.00000083    0.00894646   -1.57079549    0.04780516    0.00000083
    0.60938    0.04755626    0.00000085    0.00940517   -1.57079547    0.04755626    0.00000085
    0.62500    0.04730185    0.00000088    0.00987389   -1.57079545    0.04730185    0.00000088
    0.64062    0.04704199    0.00000090    0.01035249   -1.57079543    0.04704199    0.00000090
    0.65625    0.04677676    0.00000092    0.01084082   -1.57079541    0.04677676    0.00000092
    0.67188    0.04650623    0.00000094    0.01133873   -1.57079539    0.04650623    0.00000094
    0.68750    0.04623048    0.00000096    0.01184608   -1.57079536    0.04623048    0.00000096
    0.70312    0.04594958    0.00000099    0.01236271   -1.57079534    0.04594958    0.00000099
    0.71875    0.04566361    0.00000101    0.01288846   -1.57079532    0.04566361    0.00000101
    0.73438    0.04537265    0.00000103    0.01342318   -1.57079530    0.04537265    0.00000103
    0.75000    0.04507677    0.00000105    0.01396671   -1.57079528    0.04507677    0.00000105
    0.76562    0.04477607    0.00000107    0.01451888   -1.57079526    0.04477607    0.00000107
    0.78125    0.04447062    0.00000109    0.01507953   -1.57079523    0.04447062    0.00000109
    0.79688    0.04416052    0.00000112    0.01564850   -1.57079521    0.04416052    0.00000112
    0.81250    0.04384583    0.00000114    0.01622560   -1.57079519    0.04384583    0.00000114
    0.82812    0.04352665    0.00000116    0.01681066   -1.57079517    0.04352665    0.00000116
    0.84375    0.04320308    0.00000118    0.01740352   -1.57079515    0.04320308    0.00000118
    0.85938    0.04287518    0.00000120    0.01800399   -1.57079513    0.04287518    0.00000120
    0.87500    0.04254307    0.00000122    0.01861189   -1.57079510    0.04254307    0.00000122
    0.89062    0.04220683    0.00000124    0.01922705   -1.57079508    0.04220683    0.00000124
    0.90625    0.04186654    0.00000127    0.01984927   -1.57079506    0.04186654    0.00000127
    0.92188    0.04152231    0.00000129    0.02047836   -1.57079504    0.04152231    0.00000129
    0.93750    0.04117422    0.00000131    0.02111415   -1.57079502    0.04117422    0.00000131
    0.95312    0.04082238    0.00000133    0.02175644   -1.57079500    0.04082238    0.00000133
    0.96875    0.04046688    0.00000135    0.02240504   -1.57079497    0.04046688    0.00000135
    0.98438    0.04010782    0.00000137    0.02305975   -1.57079495    0.04010782    0.00000137
    1.00000    0.03974529    0.00000139    0.02372038   -1.57079493    0.03974529    0.00000139
    1.01562    0.03937939    0.00000142    0.02438673   -1.57079491    0.03937939    0.00000142
    1.03125    0.03901022    0.00000144    0.02505861   -1.57079489    0.03901022    0.00000144
    1.04688    0.03863789    0.00000146    0.02573580   -1.57079487    0.03863789    0.00000146
    1.06250    0.03826250    0.00000148    0.02641811   -1.57079485    0.03826250    0.00000148
    1.07812    0.03788414    0.00000150    0.02710534   -1.57079483    0.03788414    0.00000150
    1.09375    0.03750291    0.00000152    0.02779727   -1.57079480    0.03750291    0.00000152
    1.10938    0.03711893    0.00000154    0.02849371   -1.57079478    0.03711893    0.00000154
    1.12500    0.03673230    0.00000157    0.02919444   -1.57079476    0.03673230    0.00000157
    1.14062    0.03634312    0.00000159    0.02989926   -1.57079474    0.03634312    0.00000159
    1.15625    0.03595149    0.00000161    0.03060796   -1.57079472    0.03595149    0.00000161
    1.17188    0.03555753    0.00000163    0.03132032   -1.57079470    0.03555753    0.00000163
    1.18750    0.03516133    0.00000165    0.03203613   -1.57079468    0.03516133    0.00000165
    1.20312    0.03476300    0.00000167    0.03275518   -1.57079466    0.03476300    0.00000167
    1.21875    0.03436266    0.00000169    0.03347726   -1.57079463    0.03436266    0.00000169
    1.23438    0.03396041    0.00000171    0.03420214   -1.57079461    0.03396041    0.00000171
    1.25000    0.03355635    0.00000174    0.03492962   -1.57079459    0.03355635    0.00000174
    1.26562    0.03315059    0.00000176    0.03565949   -1.57079457    0.03315059    0.00000176
    1.28125    0.03274325    0.00000178    0.03639151   -1.57079455    0.03274325    0.00000178
    1.29688    0.03233443    0.00000180    0.03712547   -1.57079453    0.03233443    0.00000180
    1.31250    0.03192425    0.00000182    0.03786117   -1.57079451    0.03192425    0.00000182
    1.32812    0.03151280    0.00000184    0.03859837   -1.57079449    0.03151280    0.00000184
    1.34375    0.03110020    0.00000186    0.03933686   -1.57079447    0.03110020    0.00000186
    1.35938    0.03068655    0.00000188    0.04007643   -1.57079444    0.03068655    0.00000188
    1.37500    0.03027198    0.00000190    0.04081684   -1.57079442    0.03027198    0.00000190
    1.39062    0.02985658    0.00000192    0.04155789   -1.57079440    0.02985658    0.00000192
    1.40625    0.02944048    0.00000195    0.04229935   -1.57079438    0.02944048    0.00000195
    1.42188    0.02902376    0.00000197    0.04304100   -1.57079436    0.02902376    0.00000197
    1.43750    0.02860656    0.00000199    0.04378263   -1.57079434    0.02860656    0.00000199
    1.45312    0.02818897    0.00000201    0.04452402   -1.57079432    0.02818897    0.00000201
    1.46875    0.02777110    0.00000203    0.04526494   -1.57079430    0.02777110    0.00000203
    1.48438    0.02735307    0.00000205    0.04600518   -1.57079428    0.02735307    0.00000205
    1.50000    0.02693498    0.00000207    0.04674453   -1.57079426    0.02693498    0.00000207
    1.51562    0.02651695    0.00000209    0.04748275   -1.57079424    0.02651695    0.00000209
    1.53125    0.02609908    0.00000211    0.04821964   -1.57079422    0.02609908    0.00000211
    1.54688    0.02568147    0.00000213    0.04895498   -1.57079419    0.02568147    0.00000213
    1.56250    0.02526425    0.00000215    0.04968855   -1.57079417    0.02526425    0.00000215
    1.57812    0.02484751    0.00000217    0.05042014   -1.57079415    0.02484751    0.00000217
    1.59375    0.02443136    0.00000219    0.05114952   -1.57079413    0.02443136    0.00000219
    1.60938    0.02401591    0.00000221    0.05187650   -1.57079411    0.02401591    0.00000221
    1.62500    0.02360127    0.00000223    0.05260085   -1.57079409    0.02360127    0.00000223
    1.64062    0.02318754    0.00000226    0.05332237   -1.57079407    0.02318754    0.00000226
    1.65625    0.02277483    0.00000228    0.05404083   -1.57079405    0.02277483    0.00000228
    1.67188    0.02236324    0.00000230    0.05475604   -1.57079403    0.02236324    0.00000230
    1.68750    0.02195288    0.00000232    0.05546778   -1.57079401    0.02195288    0.00000232
    1.70312    0.02154386    0.00000234    0.05617584   -1.57079399    0.02154386    0.00000234
    1.71875    0.02113626    0.00000236    0.05688002   -1.57079397    0.02113626    0.00000236
    1.73438    0.02073020    0.00000238    0.05758012   -1.57079395    0.02073020    0.00000238
    1.75000    0.02032579    0.00000240    0.05827592   -1.57079393    0.02032579    0.00000240
    1.76562    0.01992311    0.00000242    0.05896723   -1.57079391    0.01992311    0.00000242
    1.78125    0.01952227    0.00000244    0.05965385   -1.57079389    0.01952227    0.00000244
    1.79688    0.01912338    0.00000246    0.06033557   -1.57079387    0.01912338    0.00000246
    1.81250    0.01872652    0.00000248    0.06101220   -1.57079385    0.01872652    0.00000248
    1.82812    0.01833180    0.00000250    0.06168355   -1.57079383    0.01833180    0.00000250
    1.84375    0.01793931    0.00000252    0.06234941   -1.57079381    0.01793931    0.00000252
    1.85938    0.01754915    0.00000254    0.06300960   -1.57079379    0.01754915    0.00000254
    1.87500    0.01716142    0.00000256    0.06366393   -1.57079377    0.01716142    0.00000256
    1.89062    0.01677621    0.00000258    0.06431220   -1.57079375    0.01677621    0.00000258
    1.90625    0.01639362    0.00000260    0.06495424   -1.57079373    0.01639362    0.00000260
    1.92188    0.01601372    0.00000262    0.06558985   -1.57079371    0.01601372    0.00000262
    1.93750    0.01563663    0.00000264    0.06621885   -1.57079369    0.01563663    0.00000264
    1.95312    0.01526242    0.00000266    0.06684106   -1.57079367    0.01526242    0.00000266
    1.96875    0.01489119    0.00000268    0.06745631   -1.57079365    0.01489119    0.00000268
    1.98438    0.01452302    0.00000270    0.06806442   -1.57079363    0.01452302    0.00000270
    2.00000    0.01415800    0.00000272    0.06866522   -1.57079361    0.01415800    0.00000272
    2.01562    0.01379622    0.00000274    0.06925853   -1.57079359    0.01379622    0.00000274
    2.03125    0.01343776    0.00000276    0.06984418   -1.57079357    0.01343776    0.00000276
    2.04688    0.01308270    0.00000278    0.07042201   -1.57079355    0.01308270    0.00000278
    2.06250    0.01273112    0.00000280    0.07099186   -1.57079353    0.01273112    0.00000280
    2.07812    0.01238312    0.00000282    0.07155356   -1.57079351    0.01238312    0.00000282
    2.09375    0.01203876    0.00000284    0.07210696   -1.57079349    0.01203876    0.00000284
    2.10938    0.01169812    0.00000286    0.07265189   -1.57079347    0.01169812    0.00000286
    2.12500    0.01136128    0.00000288    0.07318821   -1.57079345    0.01136128    0.00000288
    2.14062    0.01102832    0.00000289    0.07371577   -1.57079343    0.01102832    0.00000289
    2.15625    0.01069931    0.00000291    0.07423441   -1.57079341    0.01069931    0.00000291
    2.17188    0.01037432    0.00000293    0.07474399   -1.57079339    0.01037432    0.00000293
    2.18750    0.01005342    0.00000295    0.07524438   -1.57079337    0.01005342    0.00000295
    2.20312    0.00973669    0.00000297    0.07573542   -1.57079335    0.00973669    0.00000297
    2.21875    0.00942419    0.00000299    0.07621699   -1.57079334    0.00942419    0.00000299
    2.23438    0.00911598    0.00000301    0.07668895   -1.57079332    0.00911598    0.00000301
    2.25000    0.00881214    0.00000303    0.07715117   -1.57079330    0.00881214    0.00000303
    2.26562    0.00851272    0.00000305    0.07760352   -1.57079328    0.00851272    0.00000305
    2.28125    0.00821779    0.00000307    0.07804588   -1.57079326    0.00821779    0.00000307
    2.29688    0.00792740    0.00000309    0.07847814   -1.57079324    0.00792740    0.00000309
    2.31250    0.00764163    0.00000311    0.07890016   -1.57079322    0.00764163    0.00000311
    2.32812    0.00736052    0.00000313    0.07931184   -1.57079320    0.00736052    0.00000313
    2.34375    0.00708413    0.00000314    0.07971306   -1.57079318    0.00708413    0.00000314
    2.35938    0.00681251    0.00000316    0.08010372   -1.57079316    0.00681251    0.00000316
    2.37500    0.00654572    0.00000318    0.08048371   -1.57079314    0.00654572    0.00000318
    2.39062    0.00628380    0.00000320    0.08085294   -1.57079313    0.00628380    0.00000320
    2.40625    0.00602682    0.00000322    0.08121129   -1.57079311    0.00602682    0.00000322
    2.42188    0.00577480    0.00000324    0.08155869   -1.57079309    0.00577480    0.00000324
    2.43750    0.00552780    0.00000326    0.08189503   -1.57079307    0.00552780    0.00000326
    2.45312    0.00528587    0.00000328    0.08222023   -1.57079305    0.00528587    0.00000328
    2.46875    0.00504904    0.00000330    0.08253420   -1.57079303    0.00504904    0.00000330
    2.48438    0.00481736    0.00000331    0.08283687   -1.57079301    0.00481736    0.00000331
    2.50000    0.00459086    0.00000333    0.08312815   -1.57079299    0.00459086    0.00000333
    2.51562    0.00436958    0.00000335    0.08340798   -1.57079298    0.00436958    0.00000335
    2.53125    0.00415356    0.00000337    0.08367628   -1.57079296    0.00415356    0.00000337
    2.54688    0.00394283    0.00000339    0.08393298   -1.57079294    0.00394283    0.00000339
    2.56250    0.00373742    0.00000341    0.08417803   -1.57079292    0.00373742    0.00000341
    2.57812    0.00353735    0.00000342    0.08441136   -1.57079290    0.00353735    0.00000342
    2.59375    0.00334267    0.00000344    0.08463291   -1.57079288    0.00334267    0.00000344
    2.60938    0.00315339    0.00000346    0.08484264   -1.57079287    0.00315339    0.00000346
    2.62500    0.00296954    0.00000348    0.08504050   -1.57079285    0.00296954    0.00000348
    2.64062    0.00279115    0.00000350    0.08522643   -1.57079283    0.00279115    0.00000350
    2.65625    0.00261822    0.00000352    0.08540041   -1.57079281    0.00261822    0.00000352
    2.67188    0.00245079    0.00000353    0.08556238   -1.57079279    0.00245079    0.00000353
    2.68750    0.00228886    0.00000355    0.08571232   -1.57079277    0.00228886    0.00000355
    2.70312    0.00213246    0.00000357    0.08585020   -1.57079276    0.00213246    0.00000357
    2.71875    0.00198159    0.00000359    0.08597599   -1.57079274    0.00198159    0.00000359
    2.73438    0.00183628    0.00000361    0.08608966   -1.57079272    0.00183628    0.00000361
    2.75000    0.00169652    0.00000362    0.08619120   -1.57079270    0.00169652    0.00000362
    2.76562    0.00156233    0.00000364    0.08628060   -1.57079269    0.00156233    0.00000364
    2.78125    0.00143371    0.00000366    0.08635783   -1.57079267    0.00143371    0.00000366
    2.79688    0.00131066    0.00000368    0.08642289   -1.57079265    0.00131066    0.00000368
    2.81250    0.00119320    0.00000369    0.08647577   -1.57079263    0.00119320    0.00000369
    2.82812    0.00108131    0.00000371    0.08651648   -1.57079261    0.00108131    0.00000371
    2.84375    0.00097500    0.00000373    0.08654502   -1.57079260    0.00097500    0.00000373
    2.85938    0.00087427    0.00000375    0.08656139   -1.57079258    0.00087427    0.00000375
    2.87500    0.00077911    0.00000377    0.08656561   -1.57079256    0.00077911    0.00000377
    2.89062    0.00068951    0.00000378    0.08655768   -1.57079254    0.00068951    0.00000378
    2.90625    0.00060546    0.00000380    0.08653762   -1.57079253    0.00060546    0.00000380
    2.92188    0.00052696    0.00000382    0.08650546   -1.57079251    0.00052696    0.00000382
    2.93750    0.00045399    0.00000383    0.08646122   -1.57079249    0.00045399    0.00000383
    2.95312    0.00038654    0.00000385    0.08640492   -1.57079247    0.00038654    0.00000385
    2.96875    0.00032459    0.00000387    0.08633660   -1.57079246    0.00032459    0.00000387
    2.98438    0.00026812    0.00000389    0.08625630   -1.57079244    0.00026812    0.00000389
    3.00000    0.00021712    0.00000390    0.08616404   -1.57079242    0.00021712    0.00000390
    3.01562    0.00017156    0.00000392    0.08605988   -1.57079241    0.00017156    0.00000392
    3.03125    0.00013143    0.00000394    0.08594386   -1.57079239    0.00013143    0.00000394
    3.04688    0.00009669    0.00000396    0.08581603   -1.57079237    0.00009669    0.00000396
    3.06250    0.00006733    0.00000397    0.08567644   -1.57079236    0.00006733    0.00000397
    3.07812    0.00004330    0.00000399    0.08552515   -1.57079234    0.00004330    0.00000399
    3.09375    0.00002459    0.00000401    0.08536221   -1.57079232    0.00002459    0.00000401
    3.10938    0.00001116    0.00000402    0.08518769   -1.57079230    0.00001116    0.00000402
    3.12500    0.00000298    0.00000404    0.08500166   -1.57079229    0.00000298    0.00000404
    3.14062    0.00000001    0.00000409    0.08480418   -1.57079227    0.00000001    0.00000409
    3.15625    0.00000222   -3.14158858    0.08459533   -1.57079225    0.00000222   -3.14158858
    3.17188    0.00000957   -3.14158857    0.08437518   -1.57079224    0.00000957   -3.14158857
    3.18750    0.00002202   -3.14158855    0.08414382   -1.57079222    0.00002202   -3.14158855
    3.20312    0.00003953   -3.14158853    0.08390132   -1.57079220    0.00003953   -3.14158853
    3.21875    0.00006205   -3.14158852    0.08364777   -1.57079219    0.00006205   -3.14158852
    3.23438    0.00008954   -3.14158850    0.08338326   -1.57079217    0.00008954   -3.14158850
    3.25000    0.00012196   -3.14158848    0.08310788   -1.57079216    0.00012196   -3.14158848
    3.26562    0.00015925   -3.14158847    0.08282174   -1.57079214    0.00015925   -3.14158847
    3.28125    0.00020138   -3.14158845    0.08252491   -1.57079212    0.00020138   -3.14158845
    3.29688    0.00024828   -3.14158843    0.08221751   -1.57079211    0.00024828   -3.14158843
    3.31250    0.00029991   -3.14158842    0.08189964   -1.57079209    0.00029991   -3.14158842
    3.32812    0.00035620   -3.14158840    0.08157141   -1.57079207    0.00035620   -3.14158840
    3.34375    0.00041712   -3.14158839    0.08123293   -1.57079206    0.00041712   -3.14158839
    3.35938    0.00048260   -3.14158837    0.08088430   -1.57079204    0.00048260   -3.14158837
    3.37500    0.00055258   -3.14158835    0.08052565   -1.57079203    0.00055258   -3.14158835
    3.39062    0.00062701   -3.14158834    0.08015709   -1.57079201    0.00062701   -3.14158834
    3.40625    0.00070582   -3.14158832    0.07977875   -1.57079199    0.00070582   -3.14158832
    3.42188    0.00078895   -3.14158831    0.07939074   -1.57079198    0.00078895   -3.14158831
    3.43750    0.00087634   -3.14158829    0.07899320   -1.57079196    0.00087634   -3.14158829
    3.45312    0.00096792   -3.14158827    0.07858625   -1.57079195    0.00096792   -3.14158827
    3.46875    0.00106363   -3.14158826    0.07817002   -1.57079193    0.00106363   -3.14158826
    3.48438    0.00116341   -3.14158824    0.07774465   -1.57079192    0.00116341   -3.14158824
    3.50000    0.00126718   -3.14158823    0.07731027   -1.57079190    0.00126718   -3.14158823
    3.51562    0.00137487   -3.14158821    0.07686703   -1.57079189    0.00137487   -3.14158821
    3.53125    0.00148642   -3.14158820    0.07641505   -1.57079187    0.00148642   -3.14158820
    3.54688    0.00160175   -3.14158818    0.07595449   -1.57079185    0.00160175   -3.14158818
    3.56250    0.00172079   -3.14158817    0.07548550   -1.57079184    0.00172079   -3.14158817
    3.57812    0.00184347   -3.14158815    0.07500821   -1.57079182    0.00184347   -3.14158815
    3.59375    0.00196971   -3.14158814    0.07452278   -1.57079181    0.00196971   -3.14158814
    3.60938    0.00209943   -3.14158812    0.07402936   -1.57079179    0.00209943   -3.14158812
    3.62500    0.00223256   -3.14158811    0.07352810   -1.57079178    0.00223256   -3.14158811
    3.64062    0.00236903   -3.14158809    0.07301917   -1.57079176    0.00236903   -3.14158809
    3.65625    0.00250874   -3.14158808    0.07250270   -1.57079175    0.00250874   -3.14158808
    3.67188    0.00265163   -3.14158806    0.07197888   -1.57079173    0.00265163   -3.14158806
    3.68750    0.00279761   -3.14158805    0.07144785   -1.57079172    0.00279761   -3.14158805
    3.70312    0.00294660   -3.14158803    0.07090978   -1.57079170    0.00294660   -3.14158803
    3.71875    0.00309852   -3.14158802    0.07036483   -1.57079169    0.00309852   -3.14158802
    3.73438    0.00325328   -3.14158800    0.06981317   -1.57079168    0.00325328   -3.14158800
    3.75000    0.00341080   -3.14158799    0.06925497   -1.57079166    0.00341080   -3.14158799
    3.76562    0.00357100   -3.14158797    0.06869040   -1.57079165    0.00357100   -3.14158797
    3.78125    0.00373380   -3.14158796    0.06811962   -1.57079163    0.00373380   -3.14158796
    3.79688    0.00389910   -3.14158794    0.06754281   -1.57079162    0.00389910   -3.14158794
    3.81250    0.00406682   -3.14158793    0.06696014   -1.57079160    0.00406682   -3.14158793
    3.82812    0.00423687   -3.14158792    0.06637179   -1.57079159    0.00423687   -3.14158792
    3.84375    0.00440916   -3.14158790    0.06577792   -1.57079157    0.00440916   -3.14158790
    3.85938    0.00458361   -3.14158789    0.06517873   -1.57079156    0.00458361   -3.14158789
    3.87500    0.00476013   -3.14158787    0.06457438   -1.57079155    0.00476013   -3.14158787
    3.89062    0.00493862   -3.14158786    0.06396505   -1.57079153    0.00493862   -3.14158786
    3.90625    0.00511901   -3.14158784    0.06335093   -1.57079152    0.00511901   -3.14158784
    3.92188    0.00530119   -3.14158783    0.06273219   -1.57079150    0.00530119   -3.14158783
    3.93750    0.00548507   -3.14158782    0.06210901   -1.57079149    0.00548507   -3.14158782
    3.95312    0.00567058   -3.14158780    0.06148158   -1.57079148    0.00567058   -3.14158780
    3.96875    0.00585761   -3.14158779    0.06085008   -1.57079146    0.00585761   -3.14158779
    3.98438    0.00604607   -3.14158778    0.06021469   -1.57079145    0.00604607   -3.14158778
    4.00000    0.00623587   -3.14158776    0.05957559   -1.57079143    0.00623587   -3.14158776
    4.01562    0.00642693   -3.14158775    0.05893297   -1.57079142    0.00642693   -3.14158775
    4.03125    0.00661914   -3.14158773    0.05828702   -1.57079141    0.00661914   -3.14158773
    4.04688    0.00681241   -3.14158772    0.05763791   -1.57079139    0.00681241   -3.14158772
    4.06250    0.00700666   -3.14158771    0.05698584   -1.57079138    0.00700666   -3.14158771
    4.07812    0.00720179   -3.14158769    0.05633099   -1.57079137    0.00720179   -3.14158769
    4.09375    0.00739770   -3.14158768    0.05567354   -1.57079135    0.00739770   -3.14158768
    4.10938    0.00759431   -3.14158767    0.05501367   -1.57079134    0.00759431   -3.14158767
    4.12500    0.00779152   -3.14158765    0.05435158   -1.57079133    0.00779152   -3.14158765
    4.14062    0.00798923   -3.14158764    0.05368746   -1.57079131    0.00798923   -3.14158764
    4.15625    0.00818736   -3.14158763    0.05302147   -1.57079130    0.00818736   -3.14158763
    4.17188    0.00838582   -3.14158761    0.05235382   -1.57079129    0.00838582   -3.14158761
    4.18750    0.00858451   -3.14158760    0.05168467   -1.57079127    0.00858451   -3.14158760
    4.20312    0.00878333   -3.14158759    0.05101423   -1.57079126    0.00878333   -3.14158759
    4.21875    0.00898220   -3.14158758    0.05034267   -1.57079125    0.00898220   -3.14158758
    4.23438    0.00918102   -3.14158756    0.04967018   -1.57079124    0.00918102   -3.14158756
    4.25000    0.00937971   -3.14158755    0.04899694   -1.57079122    0.00937971   -3.14158755
    4.26562    0.00957817   -3.14158754    0.04832312   -1.57079121    0.00957817   -3.14158754
    4.28125    0.00977631   -3.14158753    0.04764892   -1.57079120    0.00977631   -3.14158753
    4.29688    0.00997404   -3.14158751    0.04697452   -1.57079119    0.00997404   -3.14158751
    4.31250    0.01017126   -3.14158750    0.04630009   -1.57079117    0.01017126   -3.14158750
    4.32812    0.01036790   -3.14158749    0.04562581   -1.57079116    0.01036790   -3.14158749
    4.34375    0.01056386   -3.14158748    0.04495187   -1.57079115    0.01056386   -3.14158748
    4.35938    0.01075904   -3.14158746    0.04427843   -1.57079114    0.01075904   -3.14158746
    4.37500    0.01095337   -3.14158745    0.04360568   -1.57079112    0.01095337   -3.14158745
    4.39062    0.01114676   -3.14158744    0.04293380   -1.57079111    0.01114676   -3.14158744
    4.40625    0.01133911   -3.14158743    0.04226295   -1.57079110    0.01133911   -3.14158743
    4.42188    0.01153034   -3.14158741    0.04159331   -1.57079109    0.01153034   -3.14158741
    4.43750    0.01172037   -3.14158740    0.04092505   -1.57079108    0.01172037   -3.14158740
    4.45312    0.01190910   -3.14158739    0.04025835   -1.57079106    0.01190910   -3.14158739
    4.46875    0.01209646   -3.14158738    0.03959336   -1.57079105    0.01209646   -3.14158738
    4.48438    0.01228236   -3.14158737    0.03893027   -1.57079104    0.01228236   -3.14158737
    4.50000    0.01246672   -3.14158736    0.03826922   -1.57079103    0.01246672   -3.14158736
    4.51562    0.01264945   -3.14158734    0.03761040   -1.57079102    0.01264945   -3.14158734
    4.53125    0.01283047   -3.14158733    0.03695396   -1.57079101    0.01283047   -3.14158733
    4.54688    0.01300970   -3.14158732    0.03630007   -1.57079099    0.01300970   -3.14158732
    4.56250    0.01318707   -3.14158731    0.03564887   -1.57079098    0.01318707   -3.14158731
    4.57812    0.01336248   -3.14158730    0.03500054   -1.57079097    0.01336248   -3.14158730
    4.59375    0.01353588   -3.14158729    0.03435522   -1.57079096    0.01353588   -3.14158729
    4.60938    0.01370716   -3.14158728    0.03371308   -1.57079095    0.01370716   -3.14158728
    4.62500    0.01387627   -3.14158726    0.03307426   -1.57079094    0.01387627   -3.14158726
    4.64062    0.01404312   -3.14158725    0.03243891   -1.57079093    0.01404312   -3.14158725
    4.65625    0.01420765   -3.14158724    0.03180718   -1.57079092    0.01420765   -3.14158724
    4.67188    0.01436977   -3.14158723    0.03117922   -1.57079090    0.01436977   -3.14158723
    4.68750    0.01452941   -3.14158722    0.03055517   -1.57079089    0.01452941   -3.14158722
    4.70312    0.01468651   -3.14158721    0.02993517   -1.57079088    0.01468651   -3.14158721
    4.71875    0.01484099   -3.14158720    0.02931937   -1.57079087    0.01484099   -3.14158720
    4.73438    0.01499279   -3.14158719    0.02870789   -1.57079086    0.01499279   -3.14158719
    4.75000    0.01514183   -3.14158718    0.02810087   -1.57079085    0.01514183   -3.14158718
    4.76562    0.01528806   -3.14158717    0.02749845   -1.57079084    0.01528806   -3.14158717
    4.78125    0.01543140   -3.14158716    0.02690076   -1.57079083    0.01543140   -3.14158716
    4.79688    0.01557178   -3.14158715    0.02630792   -1.57079082    0.01557178   -3.14158715
    4.81250    0.01570916   -3.14158713    0.02572005   -1.57079081    0.01570916   -3.14158713
    4.82812    0.01584347   -3.14158712    0.02513729   -1.57079080    0.01584347   -3.14158712
    4.84375    0.01597464   -3.14158711    0.02455974   -1.57079079    0.01597464   -3.14158711
    4.85938    0.01610261   -3.14158710    0.02398753   -1.57079078    0.01610261   -3.14158710
    4.87500    0.01622734   -3.14158709    0.02342077   -1.57079077    0.01622734   -3.14158709
    4.89062    0.01634876   -3.14158708    0.02285957   -1.57079076    0.01634876   -3.14158708
    4.90625    0.01646681   -3.14158707    0.02230405   -1.57079075    0.01646681   -3.14158707
    4.92188    0.01658145   -3.14158706    0.02175430   -1.57079074    0.01658145   -3.14158706
    4.93750    0.01669263   -3.14158705    0.02121043   -1.57079073    0.01669263   -3.14158705
    4.95312    0.01680028   -3.14158704    0.02067253   -1.57079072    0.01680028   -3.14158704
    4.96875    0.01690436   -3.14158703    0.02014072   -1.57079071    0.01690436   -3.14158703
    4.98438    0.01700483   -3.14158702    0.01961508   -1.57079070    0.01700483   -3.14158702
    5.00000    0.01710163   -3.14158701    0.01909570   -1.57079069    0.01710163   -3.14158701
    5.01562    0.01719473   -3.14158701    0.01858267   -1.57079068    0.01719473   -3.14158701
    5.03125    0.01728407   -3.14158700    0.01807608   -1.57079067    0.01728407   -3.14158700
    5.04688    0.01736962   -3.14158699    0.01757601   -1.57079066    0.01736962   -3.14158699
    5.06250    0.01745133   -3.14158698    0.01708253   -1.57079065    0.01745133   -3.14158698
    5.07812    0.01752918   -3.14158697    0.01659573   -1.57079064    0.01752918   -3.14158697
    5.09375    0.01760310   -3.14158696    0.01611568   -1.57079063    0.01760310   -3.14158696
    5.10938    0.01767309   -3.14158695    0.01564245   -1.57079062    0.01767309   -3.14158695
    5.12500    0.01773909   -3.14158694    0.01517610   -1.57079061    0.01773909   -3.14158694
    5.14062    0.01780107   -3.14158693    0.01471669   -1.57079060    0.01780107   -3.14158693
    5.15625    0.01785901   -3.14158692    0.01426430   -1.57079060    0.01785901   -3.14158692
    5.17188    0.01791287   -3.14158691    0.01381897   -1.57079059    0.01791287   -3.14158691
    5.18750    0.01796263   -3.14158690    0.01338075   -1.57079058    0.01796263   -3.14158690
    5.20312    0.01800825   -3.14158690    0.01294971   -1.57079057    0.01800825   -3.14158690
    5.21875    0.01804972   -3.14158689    0.01252588   -1.57079056    0.01804972   -3.14158689
    5.23438    0.01808701   -3.14158688    0.01210931   -1.57079055    0.01808701   -3.14158688
    5.25000    0.01812010   -3.14158687    0.01170004   -1.57079054    0.01812010   -3.14158687
    5.26562    0.01814896   -3.14158686    0.01129811   -1.57079053    0.01814896   -3.14158686
    5.28125    0.01817358   -3.14158685    0.01090355   -1.57079053    0.01817358   -3.14158685
    5.29688    0.01819395   -3.14158684    0.01051640   -1.57079052    0.01819395   -3.14158684
    5.31250    0.01821004   -3.14158684    0.01013667   -1.57079051    0.01821004   -3.14158684
    5.32812    0.01822184   -3.14158683    0.00976439   -1.57079050    0.01822184   -3.14158683
    5.34375    0.01822934   -3.14158682    0.00939959   -1.57079049    0.01822934   -3.14158682
    5.35938    0.01823253   -3.14158681    0.00904228   -1.57079048    0.01823253   -3.14158681
    5.37500    0.01823140   -3.14158680    0.00869247   -1.57079048    0.01823140   -3.14158680
    5.39062    0.01822595   -3.14158680    0.00835018   -1.57079047    0.01822595   -3.14158680
    5.40625    0.01821615   -3.14158679    0.00801540   -1.57079046    0.01821615   -3.14158679
    5.42188    0.01820202   -3.14158678    0.00768816   -1.57079045    0.01820202   -3.14158678
    5.43750    0.01818355   -3.14158677    0.00736843   -1.57079045    0.01818355   -3.14158677
    5.45312    0.01816073   -3.14158676    0.00705623   -1.57079044    0.01816073   -3.14158676
    5.46875    0.01813357   -3.14158676    0.00675155   -1.57079043    0.01813357   -3.14158676
    5.48438    0.01810207   -3.14158675    0.00645437   -1.57079042    0.01810207   -3.14158675
    5.50000    0.01806624   -3.14158674    0.00616468   -1.57079042    0.01806624   -3.14158674
    5.51562    0.01802607   -3.14158673    0.00588247   -1.57079041    0.01802607   -3.14158673
    5.53125    0.01798157   -3.14158673    0.00560771   -1.57079040    0.01798157   -3.14158673
    5.54688    0.01793276   -3.14158672    0.00534038   -1.57079039    0.01793276   -3.14158672
    5.56250    0.01787964   -3.14158671    0.00508046   -1.57079039    0.01787964   -3.14158671
    5.57812    0.01782222   -3.14158671    0.00482792   -1.57079038    0.01782222   -3.14158671
    5.59375    0.01776051   -3.14158670    0.00458272   -1.57079037    0.01776051   -3.14158670
    5.60938    0.01769454   -3.14158669    0.00434482   -1.57079036    0.01769454   -3.14158669
    5.62500    0.01762431   -3.14158668    0.00411419   -1.57079036    0.01762431   -3.14158668
    5.64062    0.01754984   -3.14158668    0.00389079   -1.57079035    0.01754984   -3.14158668
    5.65625    0.01747116   -3.14158667    0.00367456   -1.57079034    0.01747116   -3.14158667
    5.67188    0.01738828   -3.14158666    0.00346545   -1.57079034    0.01738828   -3.14158666
    5.68750    0.01730122   -3.14158666    0.00326343   -1.57079033    0.01730122   -3.14158666
    5.70312    0.01721001   -3.14158665    0.00306842   -1.57079032    0.01721001   -3.14158665
    5.71875    0.01711468   -3.14158664    0.00288037   -1.57079032    0.01711468   -3.14158664
    5.73438    0.01701524   -3.14158664    0.00269921   -1.57079031    0.01701524   -3.14158664
    5.75000    0.01691173   -3.14158663    0.00252489   -1.57079030    0.01691173   -3.14158663
    5.76562    0.01680418   -3.14158663    0.00235734   -1.57079030    0.01680418   -3.14158663
    5.78125    0.01669262   -3.14158662    0.00219647   -1.57079029    0.01669262   -3.14158662
    5.79688    0.01657708   -3.14158661    0.00204222   -1.57079029    0.01657708   -3.14158661
    5.81250    0.01645759   -3.14158661    0.00189451   -1.57079028    0.01645759   -3.14158661
    5.82812    0.01633420   -3.14158660    0.00175326   -1.57079027    0.01633420   -3.14158660
    5.84375    0.01620694   -3.14158659    0.00161839   -1.57079027    0.01620694   -3.14158659
    5.85938    0.01607585   -3.14158659    0.00148980   -1.57079026    0.01607585   -3.14158659
    5.87500    0.01594097   -3.14158658    0.00136741   -1.57079026    0.01594097   -3.14158658
    5.89062    0.01580234   -3.14158658    0.00125112   -1.57079025    0.01580234   -3.14158658
    5.90625    0.01566002   -3.14158657    0.00114085   -1.57079024    0.01566002   -3.14158657
    5.92188    0.01551404   -3.14158657    0.00103649   -1.57079024    0.01551404   -3.14158657
    5.93750    0.01536446   -3.14158656    0.00093793   -1.57079023    0.01536446   -3.14158656
    5.95312    0.01521133   -3.14158655    0.00084508   -1.57079023    0.01521133   -3.14158655
    5.96875    0.01505469   -3.14158655    0.00075783   -1.57079022    0.01505469   -3.14158655
    5.98438    0.01489461   -3.14158654    0.00067607   -1.57079022    0.01489461   -3.14158654
    6.00000    0.01473114   -3.14158654    0.00059969   -1.57079021    0.01473114   -3.14158654
    6.01562    0.01456434   -3.14158653    0.00052856   -1.57079021    0.01456434   -3.14158653
    6.03125    0.01439427   -3.14158653    0.00046258   -1.57079020    0.01439427   -3.14158653
    6.04688    0.01422100   -3.14158652    0.00040162   -1.57079020    0.01422100   -3.14158652
    6.06250    0.01404459   -3.14158652    0.00034555   -1.57079019    0.01404459   -3.14158652
    6.07812    0.01386512   -3.14158651    0.00029426   -1.57079019    0.01386512   -3.14158651
    6.09375    0.01368264   -3.14158651    0.00024761   -1.57079018    0.01368264   -3.14158651
    6.10938    0.01349725   -3.14158650    0.00020548   -1.57079018    0.01349725   -3.14158650
    6.12500    0.01330901   -3.14158650    0.00016772   -1.57079017    0.01330901   -3.14158650
    6.14062    0.01311801   -3.14158649    0.00013421   -1.57079017    0.01311801   -3.14158649
    6.15625    0.01292433   -3.14158649    0.00010480   -1.57079016    0.01292433   -3.14158649
    6.17188    0.01272806   -3.14158648    0.00007936   -1.57079016    0.01272806   -3.14158648
    6.18750    0.01252929   -3.14158648    0.00005774   -1.57079015    0.01252929   -3.14158648
    6.20312    0.01232810   -3.14158647    0.00003979   -1.57079015    0.01232810   -3.14158647
    6.21875    0.01212461   -3.14158647    0.00002538   -1.57079014    0.01212461   -3.14158647
    6.23438    0.01191891   -3.14158647    0.00001435   -1.57079014    0.01191891   -3.14158647
    6.25000    0.01171110   -3.14158646    0.00000654   -1.57079013    0.01171110   -3.14158646
    6.26562    0.01150129   -3.14158646    0.00000182   -1.57079013    0.01150129   -3.14158646
    6.28125    0.01128961   -3.14158645    0.00000003   -1.57079012    0.01128961   -3.14158645
    6.29688    0.01107615   -3.14158645    0.00000100    1.57080253    0.01107615   -3.14158645
    6.31250    0.01086105   -3.14158644    0.00000459    1.57080254    0.01086105   -3.14158644
    6.32812    0.01064443   -3.14158644    0.00001064    1.57080254    0.01064443   -3.14158644
    6.34375    0.01042643   -3.14158644    0.00001898    1.57080254    0.01042643   -3.14158644
    6.35938    0.01020716   -3.14158643    0.00002946    1.57080255    0.01020716   -3.14158643
    6.37500    0.00998678   -3.14158643    0.00004193    1.57080255    0.00998678   -3.14158643
    6.39062    0.00976543   -3.14158642    0.00005621    1.57080256    0.00976543   -3.14158642
    6.40625    0.00954325   -3.14158642    0.00007216    1.57080256    0.00954325   -3.14158642
    6.42188    0.00932039   -3.14158642    0.00008961    1.57080256    0.00932039   -3.14158642
    6.43750    0.00909702   -3.14158641    0.00010840    1.57080257    0.00909702   -3.14158641
    6.45312    0.00887328   -3.14158641    0.00012838    1.57080257    0.00887328   -3.14158641
    6.46875    0.00864935   -3.14158641    0.00014938    1.57080257    0.00864935   -3.14158641
    6.48438    0.00842540   -3.14158640    0.00017126    1.57080258    0.00842540   -3.14158640
    6.50000    0.00820159   -3.14158640    0.00019385    1.57080258    0.00820159   -3.14158640
    6.51562    0.00797811   -3.14158640    0.00021701    1.57080258    0.00797811   -3.14158640
    6.53125    0.00775512   -3.14158639    0.00024060    1.57080259    0.00775512   -3.14158639
    6.54688    0.00753281   -3.14158639    0.00026445    1.57080259    0.00753281   -3.14158639
    6.56250    0.00731137   -3.14158639    0.00028844    1.57080259    0.00731137   -3.14158639
    6.57812    0.00709098   -3.14158638    0.00031242    1.57080260    0.00709098   -3.14158638
    6.59375    0.00687183   -3.14158638    0.00033626    1.57080260    0.00687183   -3.14158638
    6.60938    0.00665411   -3.14158638    0.00035982    1.57080260    0.00665411   -3.14158638
    6.62500    0.00643801   -3.14158637    0.00038298    1.57080261    0.00643801   -3.14158637
    6.64062    0.00622371   -3.14158637    0.00040563    1.57080261    0.00622371   -3.14158637
    6.65625    0.00601142   -3.14158637    0.00042765    1.57080261    0.00601142   -3.14158637
    6.67188    0.00580131   -3.14158636    0.00044892    1.57080262    0.00580131   -3.14158636
    6.68750    0.00559357   -3.14158636    0.00046935    1.57080262    0.00559357   -3.14158636
    6.70312    0.00538840   -3.14158636    0.00048885    1.57080262    0.00538840   -3.14158636
    6.71875    0.00518596   -3.14158636    0.00050732    1.57080262    0.00518596   -3.14158636
    6.73438    0.00498645   -3.14158635    0.00052469    1.57080263    0.00498645   -3.14158635
    6.75000    0.00479003   -3.14158635    0.00054088    1.57080263    0.00479003   -3.14158635
    6.76562    0.00459687   -3.14158635    0.00055582    1.57080263    0.00459687   -3.14158635
    6.78125    0.00440715   -3.14158635    0.00056947    1.57080263    0.00440715   -3.14158635
    6.79688    0.00422100   -3.14158634    0.00058177    1.57080264    0.00422100   -3.14158634
    6.81250    0.00403859   -3.14158634    0.00059268    1.57080264    0.00403859   -3.14158634
    6.82812    0.00386005   -3.14158634    0.00060217    1.57080264    0.00386005   -3.14158634
    6.84375    0.00368551   -3.14158634    0.00061022    1.57080264    0.00368551   -3.14158634
    6.85938    0.00351511   -3.14158633    0.00061681    1.57080265    0.00351511   -3.14158633
    6.87500    0.00334896   -3.14158633    0.00062194    1.57080265    0.00334896   -3.14158633
    6.89062    0.00318715   -3.14158633    0.00062560    1.57080265    0.00318715   -3.14158633
    6.90625    0.00302979   -3.14158633    0.00062782    1.57080265    0.00302979   -3.14158633
    6.92188    0.00287695   -3.14158632    0.00062859    1.57080266    0.00287695   -3.14158632
    6.93750    0.00272871   -3.14158632    0.00062796    1.57080266    0.00272871   -3.14158632
    6.95312    0.00258512   -3.14158632    0.00062595    1.57080266    0.00258512   -3.14158632
    6.96875    0.00244623   -3.14158632    0.00062260    1.57080266    0.00244623   -3.14158632
    6.98438    0.00231207   -3.14158631    0.00061795    1.57080267    0.00231207   -3.14158631
    7.00000    0.00218267   -3.14158631    0.00061206    1.57080267    0.00218267   -3.14158631
    7.01562    0.00205804   -3.14158631    0.00060498    1.57080267    0.00205804   -3.14158631
    7.03125    0.00193818   -3.14158631    0.00059677    1.57080267    0.00193818   -3.14158631
    7.04688    0.00182306   -3.14158631    0.00058750    1.57080267    0.00182306   -3.14158631
    7.06250    0.00171267   -3.14158630    0.00057723    1.57080268    0.00171267   -3.14158630
    7.07812    0.00160697   -3.14158630    0.00056604    1.57080268    0.00160697   -3.14158630
    7.09375    0.00150591   -3.14158630    0.00055401    1.57080268    0.00150591   -3.14158630
    7.10938    0.00140943   -3.14158630    0.00054120    1.57080268    0.00140943   -3.14158630
    7.12500    0.00131747   -3.14158630    0.00052769    1.57080268    0.00131747   -3.14158630
    7.14062    0.00122994   -3.14158629    0.00051357    1.57080269    0.00122994   -3.14158629
    7.15625    0.00114676   -3.14158629    0.00049890    1.57080269    0.00114676   -3.14158629
    7.17188    0.00106783   -3.14158629    0.00048378    1.57080269    0.00106783   -3.14158629
    7.18750    0.00099305   -3.14158629    0.00046827    1.57080269    0.00099305   -3.14158629
    7.20312    0.00092232   -3.14158629    0.00045245    1.57080269    0.00092232   -3.14158629
    7.21875    0.00085551   -3.14158629    0.00043639    1.57080269    0.00085551   -3.14158629
    7.23438    0.00079251   -3.14158628    0.00042017    1.57080270    0.00079251   -3.14158628
    7.25000    0.00073319   -3.14158628    0.00040385    1.57080270    0.00073319   -3.14158628
    7.26562    0.00067743   -3.14158628    0.00038750    1.57080270    0.00067743   -3.14158628
    7.28125    0.00062508   -3.14158628    0.00037117    1.57080270    0.00062508   -3.14158628
    7.29688    0.00057603   -3.14158628    0.00035494    1.57080270    0.00057603   -3.14158628
    7.31250    0.00053013   -3.14158628    0.00033885    1.57080271    0.00053013   -3.14158628
    7.32812    0.00048724   -3.14158627    0.00032295    1.57080271    0.00048724   -3.14158627
    7.34375    0.00044724   -3.14158627    0.00030730    1.57080271    0.00044724   -3.14158627
    7.35938    0.00040998   -3.14158627    0.00029192    1.57080271    0.00040998   -3.14158627
    7.37500    0.00037533   -3.14158627    0.00027687    1.57080271    0.00037533   -3.14158627
    7.39062    0.00034316   -3.14158627    0.00026217    1.57080271    0.00034316   -3.14158627
    7.40625    0.00031333   -3.14158627    0.00024787    1.57080271    0.00031333   -3.14158627
    7.42188    0.00028572   -3.14158626    0.00023397    1.57080272    0.00028572   -3.14158626
    7.43750    0.00026021   -3.14158626    0.00022051    1.57080272    0.00026021   -3.14158626
    7.45312    0.00023666   -3.14158626    0.00020750    1.57080272    0.00023666   -3.14158626
    7.46875    0.00021496   -3.14158626    0.00019496    1.57080272    0.00021496   -3.14158626
    7.48438    0.00019499   -3.14158626    0.00018290    1.57080272    0.00019499   -3.14158626
    7.50000    0.00017665   -3.14158626    0.00017132    1.57080272    0.00017665   -3.14158626
    7.51562    0.00015983   -3.14158626    0.00016024    1.57080272    0.00015983   -3.14158626
    7.53125    0.00014442   -3.14158625    0.00014966    1.57080273    0.00014442   -3.14158625
    7.54688    0.00013032   -3.14158625    0.00013957    1.57080273    0.00013032   -3.14158625
    7.56250    0.00011745   -3.14158625    0.00012996    1.57080273    0.00011745   -3.14158625
    7.57812    0.00010572   -3.14158625    0.00012085    1.57080273    0.00010572   -3.14158625
    7.59375    0.00009503   -3.14158625    0.00011221    1.57080273    0.00009503   -3.14158625
    7.60938    0.00008532   -3.14158625    0.00010404    1.57080273    0.00008532   -3.14158625
    7.62500    0.00007649   -3.14158625    0.00009634    1.57080273    0.00007649   -3.14158625
    7.64062    0.00006850   -3.14158624    0.00008907    1.57080274    0.00006850   -3.14158624
    7.65625    0.00006126   -3.14158624    0.00008224    1.57080274    0.00006126   -3.14158624
    7.67188    0.00005472   -3.14158624    0.00007583    1.57080274    0.00005472   -3.14158624
    7.68750    0.00004881   -3.14158624    0.00006983    1.57080274    0.00004881   -3.14158624
    7.70312    0.00004348   -3.14158624    0.00006421    1.57080274    0.00004348   -3.14158624
    7.71875    0.00003869   -3.14158624    0.00005896    1.57080274    0.00003869   -3.14158624
    7.73438    0.00003438   -3.14158624    0.00005408    1.57080274    0.00003438   -3.14158624
    7.75000    0.00003052   -3.14158624    0.00004953    1.57080275    0.00003052   -3.14158624
    7.76562    0.00002705   -3.14158623    0.00004530    1.57080275    0.00002705   -3.14158623
    7.78125    0.00002395   -3.14158623    0.00004138    1.57080275    0.00002395   -3.14158623
    7.79688    0.00002117   -3.14158623    0.00003775    1.57080275    0.00002117   -3.14158623
    7.81250    0.00001870   -3.14158623    0.00003440    1.57080275    0.00001870   -3.14158623
    7.82812    0.00001649   -3.14158623    0.00003130    1.57080275    0.00001649   -3.14158623
    7.84375    0.00001453   -3.14158623    0.00002845    1.57080275    0.00001453   -3.14158623
    7.85938    0.00001278   -3.14158623    0.00002582    1.57080275    0.00001278   -3.14158623
    7.87500    0.00001123   -3.14158623    0.00002341    1.57080275    0.00001123   -3.14158623
    7.89062    0.00000985   -3.14158622    0.00002120    1.57080276    0.00000985   -3.14158622
    7.90625    0.00000864   -3.14158622    0.00001917    1.57080276    0.00000864   -3.14158622
    7.92188    0.00000756   -3.14158622    0.00001731    1.57080276    0.00000756   -3.14158622
    7.93750    0.00000661   -3.14158622    0.00001562    1.57080276    0.00000661   -3.14158622
    7.95312    0.00000577   -3.14158622    0.00001407    1.57080276    0.00000577   -3.14158622
    7.96875    0.00000503   -3.14158622    0.00001266    1.57080276    0.00000503   -3.14158622
    7.98438    0.00000438   -3.14158622    0.00001138    1.57080276    0.00000438   -3.14158622
    8.00000    0.00000381   -3.14158622    0.00001022    1.57080276    0.00000381   -3.14158622
    8.01562    0.00000331   -3.14158622    0.00000917    1.57080276    0.00000331   -3.14158622
    8.03125    0.00000288   -3.14158621    0.00000821    1.57080277    0.00000288   -3.14158621
    8.04688    0.00000249   -3.14158621    0.00000735    1.57080277    0.00000249   -3.14158621
    8.06250    0.00000216   -3.14158621    0.00000656    1.57080277    0.00000216   -3.14158621
    8.07812    0.00000187   -3.14158621    0.00000586    1.57080277    0.00000187   -3.14158621
    8.09375    0.00000161   -3.14158621    0.00000522    1.57080277    0.00000161   -3.14158621
    8.10938    0.00000139   -3.14158621    0.00000465    1.57080277    0.00000139   -3.14158621
    8.12500    0.00000120   -3.14158621    0.00000414    1.57080277    0.00000120   -3.14158621
    8.14062    0.00000103   -3.14158621    0.00000368    1.57080277    0.00000103   -3.14158621
    8.15625    0.00000088   -3.14158621    0.00000327    1.57080277    0.00000088   -3.14158621
    8.17188    0.00000076   -3.14158620    0.00000290    1.57080278    0.00000076   -3.14158620
    8.18750    0.00000065   -3.14158620    0.00000256    1.57080278    0.00000065   -3.14158620
    8.20312    0.00000056   -3.14158620    0.00000227    1.57080278    0.00000056   -3.14158620
    8.21875    0.00000048   -3.14158620    0.00000201    1.57080278    0.00000048   -3.14158620
    8.23438    0.00000041   -3.14158620    0.00000177    1.57080278    0.00000041   -3.14158620
    8.25000    0.00000035   -3.14158620    0.00000156    1.57080278    0.00000035   -3.14158620
    8.26562    0.00000029   -3.14158620    0.00000138    1.57080278    0.00000029   -3.14158620
    8.28125    0.00000025   -3.14158620    0.00000121    1.57080278    0.00000025   -3.14158620
    8.29688    0.00000021   -3.14158620    0.00000106    1.57080278    0.00000021   -3.14158620
    8.31250    0.00000018   -3.14158620    0.00000093    1.57080278    0.00000018   -3.14158620
    8.32812    0.00000015   -3.14158619    0.00000082    1.57080279    0.00000015   -3.14158619
    8.34375    0.00000013   -3.14158619    0.00000072    1.57080279    0.00000013   -3.14158619
    8.35938    0.00000011   -3.14158619    0.00000063    1.57080279    0.00000011   -3.14158619
    8.37500    0.00000009   -3.14158619    0.00000055    1.57080279    0.00000009   -3.14158619
    8.39062    0.00000008   -3.14158619    0.00000048    1.57080279    0.00000008   -3.14158619
    8.40625    0.00000007   -3.14158619    0.00000042    1.57080279    0.00000007   -3.14158619
    8.42188    0.00000005   -3.14158619    0.00000037    1.57080279    0.00000005   -3.14158619
    8.43750    0.00000005   -3.14158619    0.00000032    1.57080279    0.00000005   -3.14158619
    8.45312    0.00000004   -3.14158619    0.00000028    1.57080279    0.00000004   -3.14158619
    8.46875    0.00000003   -3.14158619    0.00000024    1.57080279    0.00000003   -3.14158619
    8.48438    0.00000003   -3.14158619    0.00000021    1.57080280    0.00000003   -3.14158619
    8.50000    0.00000002   -3.14158618    0.00000018    1.57080280    0.00000002   -3.14158618
    8.51562    0.00000002   -3.14158618    0.00000016    1.57080280    0.00000002   -3.14158618
    8.53125    0.00000002   -3.14158618    0.00000014    1.57080280    0.00000002   -3.14158618
    8.54688    0.00000001   -3.14158618    0.00000012    1.57080280    0.00000001   -3.14158618
    8.56250    0.00000001   -3.14158618    0.00000010    1.57080280    0.00000001   -3.14158618
    8.57812    0.00000001   -3.14158618    0.00000009    1.57080280    0.00000001   -3.14158618
    8.59375    0.00000001   -3.14158618    0.00000008    1.57080280    0.00000001   -3.14158618
    8.60938    0.00000001   -3.14158618    0.00000007    1.57080280    0.00000001   -3.14158618
    8.62500    0.00000001   -3.14158618    0.00000006    1.57080280    0.00000001   -3.14158618
    8.64062    0.00000000   -3.14158618    0.00000005    1.57080280    0.00000000   -3.14158618
    8.65625    0.00000000   -3.14158618    0.00000004    1.57080281    0.00000000   -3.14158618
    8.67188    0.00000000   -3.14158617    0.00000004    1.57080281    0.00000000   -3.14158617
    8.68750    0.00000000   -3.14158617    0.00000003    1.57080281    0.00000000   -3.14158617
    8.70312    0.00000000   -3.14158617    0.00000003    1.57080281    0.00000000   -3.14158617
    8.71875    0.00000000   -3.14158617    0.00000002    1.57080281    0.00000000   -3.14158617
    8.73438    0.00000000   -3.14158617    0.00000002    1.57080281    0.00000000   -3.14158617
    8.75000    0.00000000   -3.14158617    0.00000002    1.57080281    0.00000000   -3.14158617
    8.76562    0.00000000   -3.14158617    0.00000001    1.57080281    0.00000000   -3.14158617
    8.78125    0.00000000   -3.14158617    0.00000001    1.57080281    0.00000000   -3.14158617
    8.79688    0.00000000   -3.14158617    0.00000001    1.57080281    0.00000000   -3.14158617
    8.81250    0.00000000   -3.14158617    0.00000001    1.57080281    0.00000000   -3.14158617
    8.82812    0.00000000   -3.14158617    0.00000001    1.57080281    0.00000000   -3.14158617
    8.84375    0.00000000   -3.14158616    0.00000001    1.57080282    0.00000000   -3.14158616
    8.85938    0.00000000   -3.14158616    0.00000001    1.57080282    0.00000000   -3.14158616
    8.87500    0.00000000   -3.14158616    0.00000000    1.57080282    0.00000000   -3.14158616
    8.89062    0.00000000   -3.14158616    0.00000000    1.57080282    0.00000000   -3.14158616
    8.90625    0.00000000   -3.14158616    0.00000000    1.57080282    0.00000000   -3.14158616
    8.92188    0.00000000   -3.14158616    0.00000000    1.57080282    0.00000000   -3.14158616
    8.93750    0.00000000   -3.14158616    0.00000000    1.57080282    0.00000000   -3.14158616
    8.95312    0.00000000   -3.14158616    0.00000000    1.57080282    0.00000000   -3.14158616
    8.96875    0.00000000   -3.14158616    0.00000000    1.57080282    0.00000000   -3.14158616
    8.98438    0.00000000   -3.14158616    0.00000000    1.57080282    0.00000000   -3.14158616
    9.00000    0.00000000   -3.14158616    0.00000000    1.57080282    0.00000000   -3.14158616
    9.01562    0.00000000   -3.14158615    0.00000000    1.57080282    0.00000000   -3.14158615
    9.03125    0.00000000   -3.14158615    0.00000000    1.57080283    0.00000000   -3.14158615
    9.04688    0.00000000   -3.14158615    0.00000000    1.57080283    0.00000000   -3.14158615
    9.06250    0.00000000   -3.14158615    0.00000000    1.57080283    0.00000000   -3.14158615
    9.07812    0.00000000   -3.14158615    0.00000000    1.57080283    0.00000000   -3.14158615
    9.09375    0.00000000   -3.14158615    0.00000000    1.57080283    0.00000000   -3.14158615
    9.10938    0.00000000   -3.14158615    0.00000000    1.57080283    0.00000000   -3.14158615
    9.12500    0.00000000   -3.14158615    0.00000000    1.57080283    0.00000000   -3.14158615
    9.14062    0.00000000   -3.14158615    0.00000000    1.57080283    0.00000000   -3.14158615
    9.15625    0.00000000   -3.14158615    0.00000000    1.57080283    0.00000000   -3.14158615
    9.17188    0.00000000   -3.14158615    0.00000000    1.57080283    0.00000000   -3.14158615
    9.18750    0.00000000   -3.14158614    0.00000000    1.57080283    0.00000000   -3.14158614
    9.20312    0.00000000   -3.14158614    0.00000000    1.57080283    0.00000000   -3.14158614
    9.21875    0.00000000   -3.14158614    0.00000000    1.57080284    0.00000000   -3.14158614
    9.23438    0.00000000   -3.14158614    0.00000000    1.57080284    0.00000000   -3.14158614
    9.25000    0.00000000   -3.14158614    0.00000000    1.57080284    0.00000000   -3.14158614
    9.26562    0.00000000   -3.14158614    0.00000000    1.57080284    0.00000000   -3.14158614
    9.28125    0.00000000   -3.14158613    0.00000000    1.57080284    0.00000000   -3.14158613
    9.29688    0.00000000   -3.14158613    0.00000000    1.57080284    0.00000000   -3.14158613
    9.31250    0.00000000   -3.14158613    0.00000000    1.57080284    0.00000000   -3.14158613
    9.32812    0.00000000   -3.14158612    0.00000000    1.57080284    0.00000000   -3.14158612
    9.34375    0.00000000   -3.14158612    0.00000000    1.57080284    0.00000000   -3.14158612
    9.35938    0.00000000   -3.14158611    0.00000000    1.57080284    0.00000000   -3.14158611
    9.37500    0.00000000   -3.14158609    0.00000000    1.57080284    0.00000000   -3.14158609
    9.39062    0.00000000   -3.14158607    0.00000000    1.57080284    0.00000000   -3.14158607
    9.40625    0.00000000   -3.14158600    0.00000000    1.57080285    0.00000000   -3.14158600
    9.42188    0.00000000   -3.14158521    0.00000000    1.57080285    0.00000000   -3.14158521
    9.43750    0.00000000    0.00000625    0.00000000    1.57080285    0.00000000    0.00000625
    9.45312    0.00000000    0.00000638    0.00000000    1.57080285    0.00000000    0.00000638
    9.46875    0.00000000    0.00000642    0.00000000    1.57080285    0.00000000    0.00000642
    9.48438    0.00000000    0.00000644    0.00000000    1.57080285    0.00000000    0.00000644
    9.50000    0.00000000    0.00000645    0.00000000    1.57080285    0.00000000    0.00000645
    9.51562    0.00000000    0.00000646    0.00000000    1.57080285    0.00000000    0.00000646
    9.53125    0.00000000    0.00000646    0.00000000    1.57080285    0.00000000    0.00000646
    9.54688    0.00000000    0.00000647    0.00000000    1.57080285    0.00000000    0.00000647
    9.56250    0.00000000    0.00000647    0.00000000    1.57080285    0.00000000    0.00000647
    9.57812    0.00000000    0.00000647    0.00000000    1.57080286    0.00000000    0.00000647
    9.59375    0.00000000    0.00000647    0.00000000    1.57080286    0.00000000    0.00000647
    9.60938    0.00000000    0.00000647    0.00000000    1.57080286    0.00000000    0.00000647
    9.62500    0.00000000    0.00000647    0.00000000    1.57080286    0.00000000    0.00000647
    9.64062    0.00000000    0.00000647    0.00000000    1.57080286    0.00000000    0.00000647
    9.65625    0.00000000    0.00000647    0.00000000    1.57080286    0.00000000    0.00000647
    9.67188    0.00000000    0.00000647    0.00000000    1.57080286    0.00000000    0.00000647
    9.68750    0.00000000    0.00000647    0.00000000    1.57080287    0.00000000    0.00000647
    9.70312    0.00000000    0.00000646    0.00000000    1.57080287    0.00000000    0.00000646
    9.71875    0.00000000    0.00000646    0.00000000    1.57080287    0.00000000    0.00000646
    9.73438    0.00000000    0.00000646    0.00000000    1.57080287    0.00000000    0.00000646
    9.75000    0.00000000    0.00000646    0.00000000    1.57080288    0.00000000    0.00000646
    9.76562    0.00000000    0.00000646    0.00000000    1.57080288    0.00000000    0.00000646
    9.78125    0.00000000    0.00000646    0.00000000    1.57080288    0.00000000    0.00000646
    9.79688    0.00000000    0.00000646    0.00000000    1.57080289    0.00000000    0.00000646
    9.81250    0.00000000    0.00000645    0.00000000    1.57080289    0.00000000    0.00000645
    9.82812    0.00000000    0.00000645    0.00000000    1.57080290    0.00000000    0.00000645
    9.84375    0.00000000    0.00000645    0.00000000    1.57080290    0.00000000    0.00000645
    9.85938    0.00000000    0.00000644    0.00000000    1.57080290    0.00000000    0.00000644
    9.87500    0.00000000    0.00000644    0.00000000    1.57080291    0.00000000    0.00000644
    9.89062    0.00000000    0.00000644    0.00000000    1.57080292    0.00000000    0.00000644
    9.90625    0.00000000    0.00000644    0.00000000    1.57080293    0.00000000    0.00000644
    9.92188    0.00000000    0.00000644    0.00000000    1.57080294    0.00000000    0.00000644
    9.93750    0.00000000    0.00000645    0.00000000    1.57080295    0.00000000    0.00000645
    9.95312    0.00000000    0.00000645    0.00000000    1.57080296    0.00000000    0.00000645
    9.96875    0.00000000    0.00000645    0.00000000    1.57080297    0.00000000    0.00000645
    9.98438    0.00000000    0.00000645    0.00000000    1.57080299    0.00000000    0.00000645
   10.00000    0.00000000    0.00000646    0.00000000    1.57080300    0.00000000    0.00000646
   10.01562    0.00000000    0.00000647    0.00000000    1.57080301    0.00000000    0.00000647
   10.03125    0.00000000    0.00000647    0.00000000    1.57080303    0.00000000    0.00000647
   10.04688    0.00000000    0.00000648    0.00000000    1.57080304    0.00000000    0.00000648
   10.06250    0.00000000    0.00000648    0.00000000    1.57080306    0.00000000    0.00000648
   10.07812    0.00000000    0.00000648    0.00000000    1.57080308    0.00000000    0.00000648
   10.09375    0.00000000    0.00000649    0.00000000    1.57080310    0.00000000    0.00000649
   10.10938    0.00000000    0.00000651    0.00000000    1.57080312    0.00000000    0.00000651
   10.12500    0.00000000    0.00000652    0.00000000    1.57080315    0.00000000    0.00000652
   10.14062    0.00000000    0.00000654    0.00000000    1.57080318    0.00000000    0.00000654
   10.15625    0.00000000    0.00000654    0.00000000    1.57080322    0.00000000    0.00000654
   10.17188    0.00000000    0.00000654    0.00000000    1.57080326    0.00000000    0.00000654
   10.18750    0.00000000    0.00000653    0.00000000    1.57080330    0.00000000    0.00000653
   10.20312    0.00000000    0.00000651    0.00000000    1.57080335    0.00000000    0.00000651
   10.21875    0.00000000    0.00000650    0.00000000    1.57080339    0.00000000    0.00000650
   10.23438    0.00000000    0.00000650    0.00000000    1.57080345    0.00000000    0.00000650
   10.25000    0.00000000    0.00000651    0.00000000    1.57080352    0.00000000    0.00000651
   10.26562    0.00000000    0.00000650    0.00000000    1.57080358    0.00000000    0.00000650
   10.28125    0.00000000    0.00000653    0.00000000    1.57080366    0.00000000    0.00000653
   10.29688    0.00000000    0.00000656    0.00000000    1.57080376    0.00000000    0.00000656
   10.31250    0.00000000    0.00000655    0.00000000    1.57080389    0.00000000    0.00000655
   10.32812    0.00000000    0.00000649    0.00000000    1.57080402    0.00000000    0.00000649
   10.34375    0.00000000    0.00000642    0.00000000    1.57080412    0.00000000    0.00000642
   10.35938    0.00000000    0.00000634    0.00000000    1.57080424    0.00000000    0.00000634
   10.37500    0.00000000    0.00000624    0.00000000    1.57080439    0.00000000    0.00000624
   10.39062    0.00000000    0.00000620    0.00000000    1.57080458    0.00000000    0.00000620
   10.40625    0.00000000    0.00000615    0.00000000    1.57080483    0.00000000    0.00000615
   10.42188    0.00000000    0.00000605    0.00000000    1.57080513    0.00000000    0.00000605
   10.43750    0.00000000    0.00000586    0.00000000    1.57080550    0.00000000    0.00000586
   10.45312    0.00000000    0.00000561    0.00000000    1.57080589    0.00000000    0.00000561
   10.46875    0.00000000    0.00000538    0.00000000    1.57080628    0.00000000    0.00000538
   10.48438    0.00000000    0.00000518    0.00000000    1.57080671    0.00000000    0.00000518
   10.50000    0.00000000    0.00000493    0.00000000    1.57080698    0.00000000    0.00000493
   10.51562    0.00000000    0.00000470    0.00000000    1.57080740    0.00000000    0.00000470
   10.53125    0.00000000    0.00000449    0.00000000    1.57080800    0.00000000    0.00000449
   10.54688    0.00000000    0.00000432    0.00000000    1.57080865    0.00000000    0.00000432
   10.56250    0.00000000    0.00000389    0.00000000    1.57080922    0.00000000    0.00000389
   10.57812    0.00000000    0.00000353    0.00000000    1.57081001    0.00000000    0.00000353
   10.59375    0.00000000    0.00000333    0.00000000    1.57081099    0.00000000    0.00000333
   10.60938    0.00000000    0.00000305    0.00000000    1.57081220    0.00000000    0.00000305
   10.62500    0.00000000    0.00000269    0.00000000    1.57081347    0.00000000    0.00000269
   10.64062    0.00000000    0.00000276    0.00000000    1.57081495    0.00000000    0.00000276
   10.65625    0.00000000    0.00000280    0.00000000    1.57081693    0.00000000    0.00000280
   10.67188    0.00000000    0.00000238    0.00000000    1.57081896    0.00000000    0.00000238
   10.68750    0.00000000    0.00000231    0.00000000    1.57082202    0.00000000    0.00000231
   10.70312    0.00000000    0.00000216    0.00000000    1.57082557    0.00000000    0.00000216
   10.71875    0.00000000    0.00000192    0.00000000    1.57082896    0.00000000    0.00000192
   10.73438    0.00000000    0.00000227    0.00000000    1.57083225    0.00000000    0.00000227
   10.75000    0.00000000    0.00000266    0.00000000    1.57083575    0.00000000    0.00000266
   10.76562    0.00000000    0.00000393    0.00000000    1.57084047    0.00000000    0.00000393
   10.78125    0.00000000    0.00000584    0.00000000    1.57084672    0.00000000    0.00000584
   10.79688    0.00000000    0.00000961    0.00000000    1.57085490    0.00000000    0.00000961
   10.81250    0.00000000    0.00001356    0.00000000    1.57086450    0.00000000    0.00001356
   10.82812    0.00000000    0.00001706    0.00000000    1.57087597    0.00000000    0.00001706
   10.84375    0.00000000    0.00001940    0.00000000    1.57088666    0.00000000    0.00001940
   10.85938    0.00000000    0.00002215    0.00000000    1.57089628    0.00000000    0.00002215
   10.87500    0.00000000    0.00002610    0.00000000    1.57091031    0.00000000    0.00002610
   10.89062    0.00000000    0.00003349    0.00000000    1.57092978    0.00000000    0.00003349
   10.90625    0.00000000    0.00004376    0.00000000    1.57095150    0.00000000    0.00004376
   10.92188    0.00000000    0.00005503    0.00000000    1.57097416    0.00000000    0.00005503
   10.93750    0.00000000    0.00006894    0.00000000    1.57100377    0.00000000    0.00006894
   10.95312    0.00000000    0.00008566    0.00000000    1.57103780    0.00000000    0.00008566
   10.96875    0.00000000    0.00009673    0.00000000    1.57106716    0.00000000    0.00009673
   10.98438    0.00000000    0.00010664    0.00000000    1.57110023    0.00000000    0.00010664
   11.00000    0.00000000    0.00011816    0.00000000    1.57112863    0.00000000    0.00011816
   11.01562    0.00000000    0.00013818    0.00000000    1.57116116    0.00000000    0.00013818
   11.03125    0.00000000    0.00016054    0.00000000    1.57120429    0.00000000    0.00016054
   11.04688    0.00000000    0.00017946    0.00000000    1.57124477    0.00000000    0.00017946
   11.06250    0.00000000    0.00020389    0.00000000    1.57129236    0.00000000    0.00020389
   11.07812    0.00000000    0.00022766    0.00000000    1.57134882    0.00000000    0.00022766
   11.09375    0.00000000    0.00028029    0.00000000    1.57141716    0.00000000    0.00028029
   11.10938    0.00000000    0.00032756    0.00000000    1.57149121    0.00000000    0.00032756
   11.12500    0.00000000    0.00037688    0.00000000    1.57157174    0.00000000    0.00037688
   11.14062    0.00000000    0.00043491    0.00000000    1.57166278    0.00000000    0.00043491
   11.15625    0.00000000    0.00049633    0.00000000    1.57180366    0.00000000    0.00049633
   11.17188    0.00000000    0.00056329    0.00000000    1.57194047    0.00000000    0.00056329
   11.18750    0.00000000    0.00062848    0.00000000    1.57209782    0.00000000    0.00062848
   11.20312    0.00000000    0.00069589    0.00000000    1.57228212    0.00000000    0.00069589
   11.21875    0.00000000    0.00078446    0.00000000    1.57248403    0.00000000    0.00078446
   11.23438    0.00000000    0.00087676    0.00000000    1.57274704    0.00000000    0.00087676
   11.25000    0.00000000    0.00097543    0.00000000    1.57300976    0.00000000    0.00097543
   11.26562    0.00000000    0.00109420    0.00000000    1.57325911    0.00000000    0.00109420
   11.28125    0.00000000    0.00123807    0.00000000    1.57358435    0.00000000    0.00123807
   11.29688    0.00000000    0.00150991    0.00000000    1.57403381    0.00000000    0.00150991
   11.31250    0.00000000    0.00177203    0.00000000    1.57460116    0.00000000    0.00177203
   11.32812    0.00000000    0.00190459    0.00000000    1.57530751    0.00000000    0.00190459
   11.34375    0.00000000    0.00199836    0.00000000    1.57595792    0.00000000    0.00199836
   11.35938    0.00000000    0.00214032    0.00000000    1.57672450    0.00000000    0.00214032
   11.37500    0.00000000    0.00225822    0.00000000    1.57764794    0.00000000    0.00225822
   11.39062    0.00000000    0.00260068    0.00000000    1.57879897    0.00000000    0.00260068
   11.40625    0.00000000    0.00295500    0.00000000    1.58030461    0.00000000    0.00295500
   11.42188    0.00000000    0.00332440    0.00000000    1.58242615    0.00000000    0.00332440
   11.43750    0.00000000    0.00369776    0.00000000    1.58490853    0.00000000    0.00369776
   11.45312    0.00000000    0.00404556    0.00000000    1.58768323    0.00000000    0.00404556
   11.46875    0.00000000    0.00435027    0.00000000    1.59065181    0.00000000    0.00435027
   11.48438    0.00000000    0.00466473    0.00000000    1.59390336    0.00000000    0.00466473
   11.50000    0.00000000    0.00457966    0.00000000    1.59623962    0.00000000    0.00457966
   11.51562    0.00000000    0.00469306    0.00000000    1.59942819    0.00000000    0.00469306
   11.53125    0.00000000    0.00507673    0.00000000    1.60378356    0.00000000    0.00507673
   11.54688    0.00000000    0.00581962    0.00000000    1.60865424    0.00000000    0.00581962
   11.56250    0.00000000    0.00660679    0.00000000    1.61354152    0.00000000    0.00660679
   11.57812    0.00000000    0.00718847    0.00000000    1.62120107    0.00000000    0.00718847
   11.59375    0.00000000    0.00906784    0.00000000    1.63004549    0.00000000    0.00906784
   11.60938    0.00000000    0.01120966    0.00000000    1.64249917    0.00000000    0.01120966
   11.62500    0.00000000    0.01317593    0.00000000    1.65517004    0.00000000    0.01317593
   11.64062    0.00000000    0.01615741    0.00000000    1.66780956    0.00000000    0.01615741
   11.65625    0.00000000    0.02129473    0.00000000    1.68707650    0.00000000    0.02129473
   11.67188    0.00000000    0.02650751    0.00000000    1.70880742    0.00000000    0.02650751
   11.68750    0.00000000    0.03458512    0.00000000    1.74258338    0.00000000    0.03458512
   11.70312    0.00000000    0.04378901    0.00000000    1.78395318    0.00000000    0.04378901
   11.71875    0.00000000    0.05121583    0.00000000    1.82589193    0.00000000    0.05121583
   11.73438    0.00000000    0.05901007    0.00000000    1.86909185    0.00000000    0.05901007
   11.75000    0.00000000    0.06709451    0.00000000    1.91510535    0.00000000    0.06709451
   11.76562    0.00000000    0.08023672    0.00000000    1.96966908    0.00000000    0.08023672
   11.78125    0.00000000    0.10362077    0.00000000    2.04217837    0.00000000    0.10362077
   11.79688    0.00000000    0.13594298    0.00000000    2.14183479    0.00000000    0.13594298
   11.81250    0.00000000    0.17559263    0.00000000    2.23971233    0.00000000    0.17559263
   11.82812    0.00000000    0.21697727    0.00000000    2.34761521    0.00000000    0.21697727
   11.84375    0.00000000    0.24918911    0.00000000    2.48269901    0.00000000    0.24918911
   11.85938    0.00000000    0.27604325    0.00000000    2.59620387    0.00000000    0.27604325
   11.87500    0.00000000    0.31306718    0.00000000    2.69623237    0.00000000    0.31306718
   11.89062    0.00000000    0.36422495    0.00000000    2.74855270    0.00000000    0.36422495
   11.90625    0.00000000    0.41733545    0.00000000    2.79544715    0.00000000    0.41733545
   11.92188    0.00000000    0.46413292    0.00000000    2.84433456    0.00000000    0.46413292
   11.93750    0.00000000    0.50901306    0.00000000    2.88621711    0.00000000    0.50901306
   11.95312    0.00000000    0.54626920    0.00000000    2.94496510    0.00000000    0.54626920
   11.96875    0.00000000    0.55829201    0.00000000    3.04160957    0.00000000    0.55829201
   11.98438    0.00000000    0.56631344    0.00000000    3.07460812    0.00000000    0.56631344
   12.00000    0.00000000    0.56558011    0.00000000    3.11505887    0.00000000    0.56558011
   12.01562    0.00000000    0.57640476    0.00000000    3.13239363    0.00000000    0.57640476
   12.03125    0.00000000    0.57670660    0.00000000   -3.13678544    0.00000000    0.57670660
   12.04688    0.00000000    0.57598569    0.00000000   -3.12124478    0.00000000    0.57598569
   12.06250    0.00000000    0.58692087    0.00000000   -3.09929765    0.00000000    0.58692087
   12.07812    0.00000000    0.59243135    0.00000000    3.14159265    0.00000000    0.59243135
   12.09375    0.00000000    0.61463008    0.00000000   -3.11774298    0.00000000    0.61463008
   12.10938    0.00000000    0.62191452    0.00000000   -3.11673011    0.00000000    0.62191452
   12.12500    0.00000000    0.61811210    0.00000000   -3.12826706    0.00000000    0.61811210
   12.14062    0.00000000    0.60237001    0.00000000    3.14159265    0.00000000    0.60237001
   12.15625    0.00000000    0.60533016    0.00000000    3.12777354    0.00000000    0.60533016
   12.17188    0.00000000    0.59700879    0.00000000   -3.12703995    0.00000000    0.59700879
   12.18750    0.00000000    0.56961449    0.00000000   -3.12687795    0.00000000    0.56961449
   12.20312    0.00000000    0.54738459    0.00000000    3.14159265    0.00000000    0.54738459
   12.21875    0.00000000    0.53497676    0.00000000   -3.11096310    0.00000000    0.53497676
   12.23438    0.00000000    0.52854809    0.00000000   -3.09337226    0.00000000    0.52854809
   12.25000    0.00000000    0.50790498    0.00000000    3.14159265    0.00000000    0.50790498
   12.26562    0.00000000    0.48679984    0.00000000    3.14159265    0.00000000    0.48679984
   12.28125    0.00000000    0.48197337    0.00000000    3.12353242    0.00000000    0.48197337
   12.29688    0.00000000    0.49983805    0.00000000   -3.10563344    0.00000000    0.49983805
   12.31250    0.00000000    0.52834265    0.00000000    3.12399458    0.00000000    0.52834265
   12.32812    0.00000000    0.52498993    0.00000000    3.12494767    0.00000000    0.52498993
   12.34375    0.00000000    0.50734035    0.00000000   -3.10887901    0.00000000    0.50734035
   12.35938    0.00000000    0.51241063    0.00000000   -3.09267350    0.00000000    0.51241063
   12.37500    0.00000000    0.50904058    0.00000000    3.14159265    0.00000000    0.50904058
   12.39062    0.00000000    0.51269327    0.00000000    3.14159265    0.00000000    0.51269327
   12.40625    0.00000000    0.53457818    0.00000000    3.12531823    0.00000000    0.53457818
   12.42188    0.00000000    0.55745524    0.00000000   -3.12654077    0.00000000    0.55745524
   12.43750    0.00000000    0.59194700    0.00000000   -3.12735889    0.00000000    0.59194700
   12.45312    0.00000000    0.59782454    0.00000000    3.14159265    0.00000000    0.59782454
   12.46875    0.00000000    0.60043402    0.00000000   -3.04841883    0.00000000    0.60043402
   12.48438    0.00000000    0.58548836    0.00000000   -3.03587813    0.00000000    0.58548836
   12.50000    0.00000000    0.54341540    0.00000000   -3.05617244    0.00000000    0.54341540
   12.51562    0.00000000    0.51258500    0.00000000   -3.08051283    0.00000000    0.51258500
   12.53125    0.00000000    0.50402318    0.00000000   -3.06569803    0.00000000    0.50402318
   12.54688    0.00000000    0.52809602    0.00000000   -3.05168954    0.00000000    0.52809602
   12.56250    0.00000000    0.55286949    0.00000000   -3.00643039    0.00000000    0.55286949
   12.57812    0.00000000    0.57726749    0.00000000   -2.97950905    0.00000000    0.57726749
   12.59375    0.00000000    0.63837733    0.00000000   -2.96583923    0.00000000    0.63837733
   12.60938    0.00000000    0.70054873    0.00000000   -2.98747997    0.00000000    0.70054873
   12.62500    0.00000000    0.71342994    0.00000000   -3.04186511    0.00000000    0.71342994
   12.64062    0.00000000    0.71025763    0.00000000   -3.08342589    0.00000000    0.71025763
   12.65625    0.00000000    0.75801702    0.00000000   -3.09652586    0.00000000    0.75801702
   12.67188    0.00000000    0.79043028    0.00000000   -3.12536280    0.00000000    0.79043028
   12.68750    0.00000000    0.86559715    0.00000000   -3.10884084    0.00000000    0.86559715
   12.70312    0.00000000    0.91456407    0.00000000    3.14159265    0.00000000    0.91456407
   12.71875    0.00000000    0.90630736    0.00000000   -3.07102475    0.00000000    0.90630736
   12.73438    0.00000000    0.90202577    0.00000000   -3.08556118    0.00000000    0.90202577
   12.75000    0.00000000    0.85602773    0.00000000   -3.10252457    0.00000000    0.85602773
   12.76562    0.00000000    0.82365093    0.00000000   -3.07813265    0.00000000    0.82365093
   12.78125    0.00000000    0.83863349    0.00000000   -3.07243354    0.00000000    0.83863349
   12.79688    0.00000000    0.89028894    0.00000000   -3.05074366    0.00000000    0.89028894
   12.81250    0.00000000    0.93413579    0.00000000   -3.11879602    0.00000000    0.93413579
   12.82812    0.00000000    0.97449211    0.00000000    3.14159265    0.00000000    0.97449211
   12.84375    0.00000000    0.98638530    0.00000000   -3.07039618    0.00000000    0.98638530
   12.85938    0.00000000    0.97408762    0.00000000   -3.00732406    0.00000000    0.97408762
   12.87500    0.00000000    0.97693108    0.00000000   -3.05604527    0.00000000    0.97693108
   12.89062    0.00000000    0.98691648    0.00000000    3.11053092    0.00000000    0.98691648
   12.90625    0.00000000    0.99991288    0.00000000    3.10558667    0.00000000    0.99991288
   12.92188    0.00000000    0.99461110    0.00000000   -3.10133544    0.00000000    0.99461110
   12.93750    0.00000000    1.00710214    0.00000000   -3.09835505    0.00000000    1.00710214
   12.95312    0.00000000    1.03827044    0.00000000    3.14159265    0.00000000    1.03827044
   12.96875    0.00000000    1.06349782    0.00000000   -3.05561557    0.00000000    1.06349782
   12.98438    0.00000000    1.09618502    0.00000000   -3.06370805    0.00000000    1.09618502
   13.00000    0.00000000    1.12468047    0.00000000    3.14159265    0.00000000    1.12468047
   13.01562    0.00000000    1.17037238    0.00000000    3.04421071    0.00000000    1.17037238
   13.03125    0.00000000    1.22366082    0.00000000    3.04907269    0.00000000    1.22366082
   13.04688    0.00000000    1.29959894    0.00000000   -3.04320557    0.00000000    1.29959894
   13.06250    0.00000000    1.38143270    0.00000000    3.14159265    0.00000000    1.38143270
   13.07812    0.00000000    1.43732240    0.00000000    3.14159265    0.00000000    1.43732240
   13.09375    0.00000000    1.49821049    0.00000000    3.14159265    0.00000000    1.49821049
   13.10938    0.00000000    1.53308769    0.00000000    3.02886310    0.00000000    1.53308769
   13.12500    0.00000000    1.56059300    0.00000000    3.00422978    0.00000000    1.56059300
   13.14062    0.00000000    1.56465529    0.00000000    3.14159265    0.00000000    1.56465529
   13.15625    0.00000000    1.54954598    0.00000000    3.04488566    0.00000000    1.54954598
   13.17188    0.00000000    1.54362608    0.00000000    2.86154386    0.00000000    1.54362608
   13.18750    0.00000000    1.54802593    0.00000000    2.86087506    0.00000000    1.54802593
   13.20312    0.00000000    1.53269096    0.00000000    2.35944039    0.00000000    1.53269096
   13.21875    0.00000000    1.48653015    0.00000000   -1.38345915    0.00000000    1.48653015
   13.23438    0.00000000    1.46269287    0.00000000   -0.61826083    0.00000000    1.46269287
   13.25000    0.00000000    1.40481870    0.00000000    0.12588241    0.00000000    1.40481870
   13.26562    0.00000000    1.33296220    0.00000000    0.08162818    0.00000000    1.33296220
   13.28125    0.00000000    1.27558838    0.00000000    0.06804716    0.00000000    1.27558838
   13.29688    0.00000000    1.25901661    0.00000000   -0.00000000    0.00000000    1.25901661
   13.31250    0.00000000    1.25585537    0.00000000    0.07893307    0.00000000    1.25585537
   13.32812    0.00000000    1.21819739    0.00000000   -0.00000000    0.00000000    1.21819739
   13.34375    0.00000000    1.18145842    0.00000000   -0.15031387    0.00000000    1.18145842
   13.35938    0.00000000    1.14597153    0.00000000   -0.39323362    0.00000000    1.14597153
   13.37500    0.00000000    1.10188184    0.00000000   -0.00000000    0.00000000    1.10188184
   13.39062    0.00000000    1.06772621    0.00000000    0.61895484    0.00000000    1.06772621
   13.40625    0.00000000    1.06074508    0.00000000    1.08902896    0.00000000    1.06074508
   13.42188    0.00000000    1.03435580    0.00000000    1.63019127    0.00000000    1.03435580
   13.43750    0.00000000    1.04030168    0.00000000    1.73866869    0.00000000    1.04030168
   13.45312    0.00000000    1.00456648    0.00000000    1.79858427    0.00000000    1.00456648
   13.46875    0.00000000    0.97551540    0.00000000    1.82883217    0.00000000    0.97551540
   13.48438    0.00000000    0.87823408    0.00000000    1.77740101    0.00000000    0.87823408
   13.50000    0.00000000    0.74556393    0.00000000    1.71122355    0.00000000    0.74556393
   13.51562    0.00000000    0.65387074    0.00000000    1.66482227    0.00000000    0.65387074
   13.53125    0.00000000    0.60025135    0.00000000    1.66027630    0.00000000    0.60025135
   13.54688    0.00000000    0.59347867    0.00000000    1.67577920    0.00000000    0.59347867
   13.56250    0.00000000    0.59891373    0.00000000    1.68868663    0.00000000    0.59891373
   13.57812    0.00000000    0.60404239    0.00000000    1.69129840    0.00000000    0.60404239
   13.59375    0.00000000    0.63589906    0.00000000    1.68507172    0.00000000    0.63589906
   13.60938    0.00000000    0.67230197    0.00000000    1.68619407    0.00000000    0.67230197
   13.62500    0.00000000    0.66880590    0.00000000    1.65746444    0.00000000    0.66880590
   13.64062    0.00000000    0.65096641    0.00000000    1.62665984    0.00000000    0.65096641
   13.65625    0.00000000    0.67426181    0.00000000    1.59376336    0.00000000    0.67426181
   13.67188    0.00000000    0.69357168    0.00000000    1.58168541    0.00000000    0.69357168
   13.68750    0.00000000    0.74109250    0.00000000    1.56202483    0.00000000    0.74109250
   13.70312    0.00000000    0.77398099    0.00000000    1.53621976    0.00000000    0.77398099
   13.71875    0.00000000    0.76992775    0.00000000    1.51258095    0.00000000    0.76992775
   13.73438    0.00000000    0.75624827    0.00000000    1.51012596    0.00000000    0.75624827
   13.75000    0.00000000    0.68269700    0.00000000    1.51187734    0.00000000    0.68269700
   13.76562    0.00000000    0.61838652    0.00000000    1.50833747    0.00000000    0.61838652
   13.78125    0.00000000    0.59108216    0.00000000    1.48934356    0.00000000    0.59108216
   13.79688    0.00000000    0.59087860    0.00000000    1.46902910    0.00000000    0.59087860
   13.81250    0.00000000    0.61873387    0.00000000    1.45273008    0.00000000    0.61873387
   13.82812    0.00000000    0.64250059    0.00000000    1.43310238    0.00000000    0.64250059
   13.84375    0.00000000    0.65118137    0.00000000    1.43839880    0.00000000    0.65118137
   13.85938    0.00000000    0.62404005    0.00000000    1.43756349    0.00000000    0.62404005
   13.87500    0.00000000    0.60535166    0.00000000    1.43391634    0.00000000    0.60535166
   13.89062    0.00000000    0.58928820    0.00000000    1.41868650    0.00000000    0.58928820
   13.90625    0.00000000    0.58330288    0.00000000    1.40489396    0.00000000    0.58330288
   13.92188    0.00000000    0.56255238    0.00000000    1.40003222    0.00000000    0.56255238
   13.93750    0.00000000    0.55508906    0.00000000    1.38807947    0.00000000    0.55508906
   13.95312    0.00000000    0.54216504    0.00000000    1.36891865    0.00000000    0.54216504
   13.96875    0.00000000    0.51252327    0.00000000    1.37656461    0.00000000    0.51252327
   13.98438    0.00000000    0.47807908    0.00000000    1.39327980    0.00000000    0.47807908
   14.00000    0.00000000    0.43341425    0.00000000    1.40871232    0.00000000    0.43341425
   14.01562    0.00000000    0.41102877    0.00000000    1.41269812    0.00000000    0.41102877
   14.03125    0.00000000    0.39363808    0.00000000    1.42472244    0.00000000    0.39363808
   14.04688    0.00000000    0.36544310    0.00000000    1.43841453    0.00000000    0.36544310
   14.06250    0.00000000    0.37604992    0.00000000    1.44777648    0.00000000    0.37604992
   14.07812    0.00000000    0.37279209    0.00000000    1.45198143    0.00000000    0.37279209
   14.09375    0.00000000    0.37374439    0.00000000    1.44933285    0.00000000    0.37374439
   14.10938    0.00000000    0.37109664    0.00000000    1.44541912    0.00000000    0.37109664
   14.12500    0.00000000    0.36128133    0.00000000    1.43870595    0.00000000    0.36128133
   14.14062    0.00000000    0.35082814    0.00000000    1.41958504    0.00000000    0.35082814
   14.15625    0.00000000    0.37175781    0.00000000    1.39170443    0.00000000    0.37175781
   14.17188    0.00000000    0.38243892    0.00000000    1.36444991    0.00000000    0.38243892
   14.18750    0.00000000    0.37187952    0.00000000    1.33934060    0.00000000    0.37187952
   14.20312    0.00000000    0.37847017    0.00000000    1.30589424    0.00000000    0.37847017
   14.21875    0.00000000    0.38130376    0.00000000    1.25075971    0.00000000    0.38130376
   14.23438    0.00000000    0.38506917    0.00000000    1.20802369    0.00000000    0.38506917
   14.25000    0.00000000    0.36320429    0.00000000    1.18081650    0.00000000    0.36320429
   14.26562    0.00000000    0.33387744    0.00000000    1.16270971    0.00000000    0.33387744
   14.28125    0.00000000    0.31937194    0.00000000    1.14721622    0.00000000    0.31937194
   14.29688    0.00000000    0.32393872    0.00000000    1.13708438    0.00000000    0.32393872
   14.31250    0.00000000    0.35380148    0.00000000    1.13208597    0.00000000    0.35380148
   14.32812    0.00000000    0.36316351    0.00000000    1.13532517    0.00000000    0.36316351
   14.34375    0.00000000    0.35496687    0.00000000    1.16301677    0.00000000    0.35496687
   14.35938    0.00000000    0.35489154    0.00000000    1.17915856    0.00000000    0.35489154
   14.37500    0.00000000    0.34314478    0.00000000    1.20823346    0.00000000    0.34314478
   14.39062    0.00000000    0.33696700    0.00000000    1.22538760    0.00000000    0.33696700
   14.40625    0.00000000    0.33904683    0.00000000    1.23193896    0.00000000    0.33904683
   14.42188    0.00000000    0.34370582    0.00000000    1.25083359    0.00000000    0.34370582
   14.43750    0.00000000    0.36351523    0.00000000    1.24047761    0.00000000    0.36351523
   14.45312    0.00000000    0.37267921    0.00000000    1.24423895    0.00000000    0.37267921
   14.46875    0.00000000    0.35608024    0.00000000    1.24773174    0.00000000    0.35608024
   14.48438    0.00000000    0.33443642    0.00000000    1.25927728    0.00000000    0.33443642
   14.50000    0.00000000    0.29663457    0.00000000    1.27657290    0.00000000    0.29663457
   14.51562    0.00000000    0.26760213    0.00000000    1.27561698    0.00000000    0.26760213
   14.53125    0.00000000    0.25242822    0.00000000    1.28404810    0.00000000    0.25242822
   14.54688    0.00000000    0.24608705    0.00000000    1.31916145    0.00000000    0.24608705
   14.56250    0.00000000    0.27371920    0.00000000    1.35898385    0.00000000    0.27371920
   14.57812    0.00000000    0.29347271    0.00000000    1.36990758    0.00000000    0.29347271
   14.59375    0.00000000    0.31575092    0.00000000    1.38715546    0.00000000    0.31575092
   14.60938    0.00000000    0.34068997    0.00000000    1.39253303    0.00000000    0.34068997
   14.62500    0.00000000    0.33519136    0.00000000    1.37441371    0.00000000    0.33519136
   14.64062    0.00000000    0.30295375    0.00000000    1.34761246    0.00000000    0.30295375
   14.65625    0.00000000    0.30873789    0.00000000    1.28377560    0.00000000    0.30873789
   14.67188    0.00000000    0.30784488    0.00000000    1.25481310    0.00000000    0.30784488
   14.68750    0.00000000    0.33982446    0.00000000    1.20977795    0.00000000    0.33982446
   14.70312    0.00000000    0.35925919    0.00000000    1.15750880    0.00000000    0.35925919
   14.71875    0.00000000    0.34567545    0.00000000    1.12651651    0.00000000    0.34567545
   14.73438    0.00000000    0.33087943    0.00000000    1.13256499    0.00000000    0.33087943
   14.75000    0.00000000    0.29566621    0.00000000    1.15046001    0.00000000    0.29566621
   14.76562    0.00000000    0.27447434    0.00000000    1.15909133    0.00000000    0.27447434
   14.78125    0.00000000    0.26357148    0.00000000    1.13324840    0.00000000    0.26357148
   14.79688    0.00000000    0.27386659    0.00000000    1.07819671    0.00000000    0.27386659
   14.81250    0.00000000    0.29473169    0.00000000    1.05275913    0.00000000    0.29473169
   14.82812    0.00000000    0.32991641    0.00000000    0.99680618    0.00000000    0.32991641
   14.84375    0.00000000    0.35502683    0.00000000    0.97901092    0.00000000    0.35502683
   14.85938    0.00000000    0.35210700    0.00000000    0.97028518    0.00000000    0.35210700
   14.87500    0.00000000    0.34110271    0.00000000    0.98252056    0.00000000    0.34110271
   14.89062    0.00000000    0.33536165    0.00000000    0.94419108    0.00000000    0.33536165
   14.90625    0.00000000    0.34052692    0.00000000    0.93173576    0.00000000    0.34052692
   14.92188    0.00000000    0.32534575    0.00000000    0.92565917    0.00000000    0.32534575
   14.93750    0.00000000    0.30936296    0.00000000    0.87451590    0.00000000    0.30936296
   14.95312    0.00000000    0.28893362    0.00000000    0.82873853    0.00000000    0.28893362
   14.96875    0.00000000    0.26622821    0.00000000    0.81280906    0.00000000    0.26622821
   14.98438    0.00000000    0.24724795    0.00000000    0.79149279    0.00000000    0.24724795
   15.00000    0.00000000    0.22354247    0.00000000    0.75745306    0.00000000    0.22354247
   15.01562    0.00000000    0.21762902    0.00000000    0.70587555    0.00000000    0.21762902
   15.03125    0.00000000    0.20914181    0.00000000    0.67353466    0.00000000    0.20914181
   15.04688    0.00000000    0.20746303    0.00000000    0.61933794    0.00000000    0.20746303
   15.06250    0.00000000    0.21622376    0.00000000    0.52773853    0.00000000    0.21622376
   15.07812    0.00000000    0.22952225    0.00000000    0.46757542    0.00000000    0.22952225
   15.09375    0.00000000    0.23387910    0.00000000    0.39119590    0.00000000    0.23387910
   15.10938    0.00000000    0.22762631    0.00000000    0.35115285    0.00000000    0.22762631
   15.12500    0.00000000    0.20916550    0.00000000    0.31666971    0.00000000    0.20916550
   15.14062    0.00000000    0.19241360    0.00000000    0.27672448    0.00000000    0.19241360
   15.15625    0.00000000    0.19755000    0.00000000    0.23796986    0.00000000    0.19755000
   15.17188    0.00000000    0.19815224    0.00000000    0.18602529    0.00000000    0.19815224
   15.18750    0.00000000    0.18550873    0.00000000    0.12547258    0.00000000    0.18550873
   15.20312    0.00000000    0.18852433    0.00000000    0.09676044    0.00000000    0.18852433
   15.21875    0.00000000    0.18469797    0.00000000    0.06225433    0.00000000    0.18469797
   15.23438    0.00000000    0.18388236    0.00000000    0.07131972    0.00000000    0.18388236
   15.25000    0.00000000    0.16264938    0.00000000    0.08778050    0.00000000    0.16264938
   15.26562    0.00000000    0.12085792    0.00000000    0.06832416    0.00000000    0.12085792
   15.28125    0.00000000    0.09371340    0.00000000    0.03929836    0.00000000    0.09371340
   15.29688    0.00000000    0.08677469    0.00000000    0.00328284    0.00000000    0.08677469
   15.31250    0.00000000    0.10203649    0.00000000   -0.00321045    0.00000000    0.10203649
   15.32812    0.00000000    0.10849224    0.00000000    0.00636487    0.00000000    0.10849224
   15.34375    0.00000000    0.10998396    0.00000000    0.00329419    0.00000000    0.10998396
   15.35938    0.00000000    0.12236287    0.00000000    0.00333030    0.00000000    0.12236287
   15.37500    0.00000000    0.12189372    0.00000000    0.05068780    0.00000000    0.12189372
   15.39062    0.00000000    0.11852103    0.00000000    0.09943430    0.00000000    0.11852103
   15.40625    0.00000000    0.10997426    0.00000000    0.17274805    0.00000000    0.10997426
   15.42188    0.00000000    0.12175333    0.00000000    0.26956686    0.00000000    0.12175333
   15.43750    0.00000000    0.13052842    0.00000000    0.30650593    0.00000000    0.13052842
   15.45312    0.00000000    0.15006549    0.00000000    0.35279434    0.00000000    0.15006549
   15.46875    0.00000000    0.16248417    0.00000000    0.38828336    0.00000000    0.16248417
   15.48438    0.00000000    0.15814710    0.00000000    0.45131792    0.00000000    0.15814710
   15.50000    0.00000000    0.16527980    0.00000000    0.51243907    0.00000000    0.16527980
   15.51562    0.00000000    0.17501269    0.00000000    0.58197063    0.00000000    0.17501269
   15.53125    0.00000000    0.21167201    0.00000000    0.61222791    0.00000000    0.21167201
   15.54688    0.00000000    0.31934397    0.00000000    0.70258502    0.00000000    0.31934397
   15.56250    0.00000000    0.52851885    0.00000000    0.79634115    0.00000000    0.52851885
   15.57812    0.00000000    0.76579119    0.00000000    0.85823919    0.00000000    0.76579119
   15.59375    0.00000000    0.95032701    0.00000000    0.92939046    0.00000000    0.95032701
   15.60938    0.00000000    1.13592434    0.00000000    0.98155686    0.00000000    1.13592434
   15.62500    0.00000000    1.06554416    0.00000000    0.96644145    0.00000000    1.06554416
   15.64062    0.00000000    0.91824925    0.00000000    0.94007535    0.00000000    0.91824925
   15.65625    0.00000000    0.69476829    0.00000000    0.86350992    0.00000000    0.69476829
   15.67188    0.00000000    0.54871356    0.00000000    0.85560377    0.00000000    0.54871356
   15.68750    0.00000000    0.55261497    0.00000000    0.79306651    0.00000000    0.55261497
   15.70312    0.00000000    0.54589077    0.00000000    0.71986997    0.00000000    0.54589077
   15.71875    0.00000000    0.42611617    0.00000000    0.64408651    0.00000000    0.42611617
   15.73438    0.00000000    0.36026864    0.00000000    0.65618561    0.00000000    0.36026864
   15.75000    0.00000000    0.24922521    0.00000000    0.67428311    0.00000000    0.24922521
   15.76562    0.00000000    0.16858001    0.00000000    0.70152686    0.00000000    0.16858001
   15.78125    0.00000000    0.08977359    0.00000000    0.63642858    0.00000000    0.08977359
   15.79688    0.00000000    0.04435431    0.00000000    0.50808780    0.00000000    0.04435431
   15.81250    0.00000000    0.00216569    0.00000000    0.43743120    0.00000000    0.00216569
   15.82812    0.00000000    0.00581094    0.00000000    0.38796796    0.00000000    0.00581094
   15.84375    0.00000000    0.04459824    0.00000000    0.37703938    0.00000000    0.04459824
   15.85938    0.00000000    0.06095043    0.00000000    0.38783255    0.00000000    0.06095043
   15.87500    0.00000000    0.04814316    0.00000000    0.41966319    0.00000000    0.04814316
   15.89062    0.00000000    0.03266036    0.00000000    0.40359324    0.00000000    0.03266036
   15.90625    0.00000000    0.00554523    0.00000000    0.39651828    0.00000000    0.00554523
   15.92188    0.00000000   -0.02052993    0.00000000    0.37183927    0.00000000   -0.02052993
   15.93750    0.00000000   -0.03856128    0.00000000    0.30099144    0.00000000   -0.03856128
   15.95312    0.00000000   -0.05582656    0.00000000    0.25257823    0.00000000   -0.05582656
   15.96875    0.00000000   -0.06838343    0.00000000    0.25063440    0.00000000   -0.06838343
   15.98438    0.00000000   -0.06930910    0.00000000    0.22308866    0.00000000   -0.06930910


==> FORTRESS/INPUT/README_Input.txt <==
Details of the input parameters given in the code:

All the input parameters are declared and defined in the 
four modules :

BASIC_DATA
CGPE_DATA
SOC_DATA
FFTW_DATA

-------------------------------------------------------
In the BASIC_DATA:
-------------------------------------------------------
NITER =  Number of Iterations 
NX    =  No. of spatial grid points in x-direction
NY    =  No. of spatial grid points in y-direction
NZ    =  No. of spatial grid points in z-direction
DX    =  spacing along x-direction
DY    =  spacing along y-direction
DZ    =  spacing along z-direction
DT    =  temporal step size
LX    =  spatial extent along x-direction
LY    =  spatial extent along y-direction
LZ    =  spatial extent along z-direction
OPENMP_THREADS = Number of OpenMP threads to be used
FFTW_THREADS   = Number of FFTW threads to be used
#(Above defined parameters can be changed by the user depending on 
the problem size.)#

PI   = Constant 
HBAR = Planck's Constant
CI   = Iota
AMU  = atomic mass unit
#(Above defined are constant numbers and should not be changed.)#
-----------------------------------------------------------------


----------------------------------------------------------
In the CGPE_DATA :
----------------------------------------------------------
A0   =  Scattering length corresponding to total spin = 0 channel
        in meters
A2   =  Scattering length corresponding to total spin = 2 channel
        in meters
ALPHAX = Anisotropy along x-direction
ALPHAY = Anisotropy along y-direction
ALPHAZ = Anisotropy along z-direction
M      = Mass of the atom in Kg
NATOMS      = Number of Atoms
MAG    = Magnetization that has to be entered by user on 
         command line prompt
#(Above parameters can be changed according to system under consideration)#

In this module, there are two user defined options which are must check 
every time the user compiles the codes:
OPTION_FERRO_POLAR = 1 for initial guess wavefunctions corresponding to ferromagnetic system.
OPTION_FERRO_POLAR = 2 for initial guess wavefunctions corresponding to antiferromagnetic system.
OPTION_FERRO_POLAR = 3 for Gaussian initial guess wavefunctions.
SWITCH_IM = 1  for imaginary time propagation
SWITCH_IM = 0  for real time propagation
----------------------------------------------------------------------------------------------------------------------------
NOTE -1). If the user chooses SWITCH_IM = 0 for 1D code then he/she must provide the
          initial input wavefunction 'initial_sol.dat' in ./FORTRESS/INPUT/1D
      2). If the user chooses SWITCH_IM = 0 for 2D code then he/she must provide the
          initial input wavefunction 'initial_sol.dat' in ./FORTRESS/INPUT/2D
      3). Similarly, if the user chooses SWITCH_IM = 0 for 2D code then he/she must provide the
          initial input wavefunction 'initial_sol.dat' in ./FORTRESS/INPUT/3D
-----------------------------------------------------------------------------------------------------------------------------


----------------------------------------------------------------------------------------------------------------------------
In the SOC_DATA :
----------------------------------------------------------------------------------------------------------------------------
In this Module there is a user defined option which is must check.

SWITCH_SOC = 1 for non-zero spin-orbit coupling strength
SWITCH_SOC = 0 for zero spin-orbit coupling strength
#Parameters of SO coupling if SWITCH_SOC = 1
GAMMAX  = Strength of spin-orbit coupling strength in x- direction
GAMMAY  = Strength of spin-orbit coupling strength in y- direction
GAMMAZ  = Strength of spin-orbit coupling strength in z- direction
------------------------------------------------------------------------------------------------------------------------------
NOTE - If you have opted for SWITCH_SOC = 0; Make sure to put all the GAMMAX, GAMMAY and GAMMAZ equal to zero
------------------------------------------------------------------------------------------------------------------------------



--------------------------------------------------------------------------------------------------------------------------------------------------------
NOTE - ALL THE PARAMETERS AND VARIABLES NOT LISTED IN AFOREMENTIONED THREE MODULES AND THE FFTW_DATA MODULE ARE NOT NEEDED TO BE MODIFIED BY THE USER.
--------------------------------------------------------------------------------------------------------------------------------------------------------












==> FORTRESS/OUTPUT/1D/file1_im.dat <==
Started on DAY/MONTH/YEAR, HOURS:MINUTES:SECONDS = 12/ 9/2020, 10:26:25
 
  OPENMP_THREADS =   8, FFTW_THREADS =   8
  SWITCH_IM =  1, OPTION_FERRO_POLAR =  3, SWITCH_SOC =  1, GAMMAX =   0.50, TOL =  1.00E-06
  Anisotropy ALPHAX =     1.000000, ALPHAY =    20.000000, ALPHAZ =    20.000000
 
# Grid points NX =     2048
# Iterations : NITER =   5000000, NSTP =   3000000, STP =      4096
  Space Step DX =   0.015625
  Time Step  DT =   0.000024, LX =  32.000000, MAG =    0.000000
  OMEGAM = 125.663706, AOSC =   0.4688E-05, C0 =     241.0000, C2 =   7.500000
 
                     ----------------------------------------------------------------------------------------------
                       Norm      RMS1      RMS2      RMS3     Energy      phi1       phi2       phi3       MAG
                     ----------------------------------------------------------------------------------------------
Initial:              1.0000    0.4082    0.4082    0.4082   49.90235    0.43366    0.43366    0.43366    0.00000
After NSTP iter.:     0.9975    1.5910    2.2624    1.5910   15.12354    0.22944    0.00000    0.22944    0.00000
                     ----------------------------------------------------------------------------------------------
After  4394547 iter.: 0.9975    1.5924    2.2604    1.5924   15.12354    0.22944    0.00000    0.22944    0.00000
                     ----------------------------------------------------------------------------------------------
 
Ended on DAY/MONTH/YEAR, HOURS:MINUTES:SECONDS = 12/ 9/2020, 10:54:46
Time elapsed =        1700.353317


==> FORTRESS/OUTPUT/1D/file1_re.dat <==
Started on DAY/MONTH/YEAR, HOURS:MINUTES:SECONDS = 12/ 9/2020, 10:36:58
 
  OPENMP_THREADS =   8, FFTW_THREADS =   8
  SWITCH_IM =  0, OPTION_FERRO_POLAR =  3, SWITCH_SOC =  1, GAMMAX =   0.50, TOL =  1.00E-06
  Anisotropy ALPHAX =     1.000000, ALPHAY =    20.000000, ALPHAZ =    20.000000
 
# Grid points NX =     2048
# Iterations : NITER =   5000000, NSTP =   3000000, STP =      4096
  Space Step DX =   0.015625
  Time Step  DT =   0.000024, LX =  32.000000, MAG =    0.000000
  OMEGAM = 125.663706, AOSC =   0.4688E-05, C0 =     241.0000, C2 =   7.500000
 
                     ----------------------------------------------------------------------------------------------
                       Norm      RMS1      RMS2      RMS3     Energy      phi1       phi2       phi3       MAG
                     ----------------------------------------------------------------------------------------------
Initial:              1.0000    1.5924    2.2604    1.5924   15.12354    0.22944    0.00000    0.22944    0.00000
After NSTP iter.:     1.0000    1.5924    2.2602    1.5924   15.12355    0.22945    0.00000    0.22945    0.00000
                     ----------------------------------------------------------------------------------------------
After  5000000 iter.: 1.0000    1.5924    2.2603    1.5924   15.12353    0.22945    0.00000    0.22945    0.00000
                     ----------------------------------------------------------------------------------------------
 
Ended on DAY/MONTH/YEAR, HOURS:MINUTES:SECONDS = 12/ 9/2020, 11:16:42
Time elapsed =        2384.441875


==> FORTRESS/OUTPUT/2D/file1_im.dat <==
Started on DAY/MONTH/YEAR, HOURS:MINUTES:SECONDS = 11/ 9/2020, 19: 7:11
 
  OPENMP_THREADS =   8, FFTW_THREADS =   8
  SWITCH_IM =  1, OPTION_FERRO_POLAR =  3, SWITCH_SOC =  1, GAMMAX =   0.30, GAMMAY =  -0.60, TOL =  1.00E-06
  Anisotropy ALPHAX =     1.000000, ALPHAY =     1.000000, ALPHAZ =    20.000000
 
# Grid points NX =      128, NY =      128
# Iterations : NITER =   1500000, NSTP =     50000, STP =       200
  Space Step DX  =   0.100000, DY =   0.100000
  Time Step  DT =   0.000500, MAG =   0.000000, LX =   12.800000, LY =   12.800000
  OMEGAM = 125.663706, AOSC =   0.4688E-05, C0 = 134.983800, C2 =   4.224200
 
                     -----------------------------------------------------------------------------------------------
                       Norm      RMS1      RMS2      RMS3     Energy      phi1       phi2       phi3        MAG
                     -----------------------------------------------------------------------------------------------
Initial:              1.0000    0.5774    0.5774    0.5774   12.04047    0.32574    0.32574    0.32574    0.00000
After NSTP iter.:     0.9871    1.1669    1.3416    1.1669    4.34266    0.00002    0.22112    0.00002   -0.00000
                     -----------------------------------------------------------------------------------------------
After    65392 iter.: 0.9871    1.1669    1.3416    1.1669    4.34266    0.00000    0.22112    0.00000   -0.00000
                     -----------------------------------------------------------------------------------------------
 
Ended on DAY/MONTH/YEAR, HOURS:MINUTES:SECONDS = 11/ 9/2020, 19:10:37
Time elapsed =       206.28622699


==> FORTRESS/OUTPUT/3D/file1_im.dat <==
Started on DAY/MONTH/YEAR, HOURS:MINUTES:SECONDS = 12/ 9/2020, 10:26:54
 
  OPENMP_THREADS =  16, FFTW_THREADS =  16
  SWITCH_IM =   1, OPTION_FERRO_POLAR  3, SWITCH_SOC =  1, GAMMAX =   0.50, GAMMAY =   0.50, GAMMAZ =   0.50, TOL =  1.00E-06
  Anisotropy ALPHAX =     1.000000, ALPHAY =     1.000000, ALPHAZ =     1.000000
 
# Grid Points NX =      128, NY =      128, NZ =      128
# Iterations : NITER =     50000, NSTP =     10000, STP =        20
  Space Step DX =   0.100000, DY =   0.100000, DZ =   0.100000
  Time Step  DT =   0.005000, LX =   12.800000, LY =   12.800000, LZ =   12.800000
  OMEGAM = 125.663706, AOSC =   0.4688E-05, C0 =      75.8013, C2 =   2.439149
 
                     -----------------------------------------------------------------------------------------------
                       Norm      RMS1      RMS2      RMS3     Energy       psi1       psi2       psi3       MAG
                     -----------------------------------------------------------------------------------------------
Initial:              1.0000    0.7071    0.7071    0.7071    3.97528    0.24467    0.24467    0.24467    0.00000
After NSTP iter.:     0.9387    1.0887    0.7889    1.0887    2.42376    0.14331    0.00002    0.14331    0.00000
                     -----------------------------------------------------------------------------------------------
After    10796 iter.: 0.9387    1.0887    0.7889    1.0887    2.42376    0.14331    0.00001    0.14331    0.00000
                     -----------------------------------------------------------------------------------------------
 
Ended on DAY/MONTH/YEAR, HOURS:MINUTES:SECONDS = 12/ 9/2020, 11:37:30
Time elapsed =        4236.099478

